Present and Future of SLAM in Extreme Underground Environments

This paper reports on the state of the art in underground SLAM by discussing different SLAM strategies and results across six teams that participated in the three-year-long SubT competition. In particular, the paper has four main goals. First, we review the algorithms, architectures, and systems adopted by the teams; particular emphasis is put on lidar-centric SLAM solutions (the go-to approach for virtually all teams in the competition), heterogeneous multi-robot operation (including both aerial and ground robots), and real-world underground operation (from the presence of obscurants to the need to handle tight computational constraints). We do not shy away from discussing the dirty details behind the different SubT SLAM systems, which are often omitted from technical papers. Second, we discuss the maturity of the field by highlighting what is possible with the current SLAM systems and what we believe is within reach with some good systems engineering. Third, we outline what we believe are fundamental open problems, that are likely to require further research to break through. Finally, we provide a list of open-source SLAM implementations and datasets that have been produced during the SubT challenge and related efforts, and constitute a useful resource for researchers and practitioners.

==> Present and Future of SLAM in Extreme Underground Environments/figures/CTU-CRAS-Norlab/loam_runtime_pdf.txt <==
runtime probability
101.4194616 0.44338235294117645
129.03836520000002 0.375
156.6572688 0.11544117647058824
184.2761724 0.03161764705882353
211.89507600000002 0.019852941176470587
239.51397960000003 0.008088235294117648
267.1328832 0.003676470588235294
294.7517868 0.0014705882352941176
322.3706904 0.0007352941176470588
349.989594 0.0007352941176470588


==> Present and Future of SLAM in Extreme Underground Environments/figures/CTU-CRAS-Norlab/tikz_data/bull_rock_cave_trajectory_errors_back.txt <==
t traj_len abs_dist dx dy dz
0.000000 0.000000 0.236173 -0.048309 0.137979 -0.185488
6.201620 0.543645 0.243145 -0.056040 0.146638 -0.185678
7.203080 1.090166 0.231488 -0.054251 0.126176 -0.186341
7.904040 1.611924 0.226585 -0.052373 0.108168 -0.192087
13.604070 2.136347 0.214544 -0.051001 0.085628 -0.189989
14.203600 2.655188 0.210304 -0.050664 0.072997 -0.190611
14.903510 3.228754 0.192079 -0.055412 0.069319 -0.170349
15.503790 3.800134 0.182632 -0.071629 0.093875 -0.139324
16.803260 4.347276 0.202992 -0.081621 0.123544 -0.138855
18.503530 4.843909 0.219824 -0.086589 0.143521 -0.142220
22.803290 5.387325 0.205165 -0.086140 0.133104 -0.130215
23.502500 5.971245 0.203181 -0.093203 0.144226 -0.108603
24.102680 6.495324 0.208074 -0.096059 0.154456 -0.101049
25.103520 7.024508 0.215259 -0.099683 0.168749 -0.089014
25.804020 7.534114 0.216555 -0.100775 0.175863 -0.076242
26.403180 8.089604 0.226168 -0.099947 0.187232 -0.078146
26.902090 8.587939 0.244110 -0.101386 0.206712 -0.081122
27.402660 9.147087 0.257547 -0.101394 0.223283 -0.078704
28.103760 9.677038 0.267519 -0.104086 0.239225 -0.059194
29.202480 10.225999 0.259133 -0.097785 0.233284 -0.056271
29.702770 10.773953 0.265693 -0.095497 0.241810 -0.054781
30.103510 11.271440 0.276725 -0.093746 0.255574 -0.049704
30.702890 11.811472 0.291998 -0.092949 0.273632 -0.041822
31.503010 12.334079 0.291134 -0.091195 0.275028 -0.028316
32.203010 12.846692 0.302310 -0.091977 0.287978 0.000228
32.903210 13.373452 0.314428 -0.094625 0.298797 0.025134
33.505120 13.885845 0.320581 -0.096143 0.301914 0.048752
34.103590 14.421292 0.332098 -0.097287 0.308201 0.076396
35.103290 14.971573 0.330801 -0.095620 0.304890 0.085604
36.203410 15.484600 0.332035 -0.097209 0.302664 0.095876
37.302500 16.050881 0.335198 -0.098446 0.311692 0.074258
38.003020 16.579924 0.338450 -0.099445 0.317526 0.061939
38.802460 17.109349 0.360949 -0.102913 0.339123 0.068474
40.003270 17.657226 0.379993 -0.106001 0.353258 0.091472
40.902830 18.189930 0.377294 -0.105507 0.346685 0.105018
41.602940 18.722118 0.368479 -0.106126 0.334281 0.113005
42.203420 19.325107 0.376688 -0.106665 0.333233 0.139544
42.803550 19.896033 0.384045 -0.109622 0.327972 0.167057
43.402740 20.467805 0.401353 -0.113247 0.332162 0.194751
44.303370 21.020430 0.413355 -0.116830 0.327258 0.223865
45.002920 21.546634 0.425114 -0.121001 0.326633 0.243704
45.703760 22.083920 0.444389 -0.127581 0.329709 0.269252
46.403110 22.656624 0.451487 -0.133611 0.322641 0.286167
46.906330 23.197095 0.446976 -0.138261 0.305744 0.295283
47.602620 23.723322 0.460534 -0.144853 0.308629 0.309608
48.303240 24.295423 0.475149 -0.149971 0.309526 0.327825
49.103210 24.837464 0.480517 -0.154381 0.304018 0.338580
49.902820 25.440104 0.487125 -0.159208 0.298345 0.350619
50.403570 25.979451 0.490615 -0.163038 0.296335 0.355398
51.102760 26.544376 0.497053 -0.169108 0.299411 0.358911
52.202780 27.074341 0.509898 -0.170748 0.312051 0.365329
58.903430 27.656338 0.522654 -0.174230 0.305866 0.386338
59.303190 28.275908 0.538020 -0.177732 0.297908 0.411252
59.703010 28.792836 0.552203 -0.180601 0.293908 0.431195
60.703110 29.324941 0.550298 -0.182133 0.280608 0.436938
61.511670 29.849832 0.551568 -0.182017 0.272757 0.443509
61.903620 30.381009 0.555335 -0.180746 0.267952 0.451586
62.403340 30.964005 0.562268 -0.178408 0.263740 0.463419
63.003020 31.536142 0.566901 -0.177860 0.261888 0.470274
63.702790 32.036886 0.565304 -0.175082 0.256532 0.472341
64.504910 32.597558 0.568576 -0.171930 0.255264 0.478079
65.102960 33.133392 0.570644 -0.170013 0.246174 0.485931
65.802520 33.693984 0.571782 -0.166802 0.241292 0.490805
66.403620 34.254119 0.574882 -0.164092 0.243855 0.494063
67.102530 34.814070 0.572682 -0.164052 0.245665 0.490612
67.903740 35.346434 0.572996 -0.164208 0.243640 0.491935
68.603870 35.862855 0.570941 -0.162532 0.239119 0.492320
69.302250 36.402512 0.573736 -0.162570 0.229425 0.500108
69.901950 36.947442 0.589927 -0.166551 0.234752 0.514943
70.502450 37.478020 0.602336 -0.168956 0.230321 0.530297
71.503470 38.045558 0.612276 -0.168225 0.214529 0.548233
72.202020 38.624974 0.628906 -0.172302 0.216936 0.564600
72.802280 39.206674 0.635739 -0.172134 0.206798 0.575994
73.401690 39.719055 0.646187 -0.173480 0.204611 0.587875
74.002970 40.262431 0.656694 -0.170850 0.188172 0.605515
75.002150 40.812060 0.673539 -0.170149 0.173736 0.628108
75.702550 41.316176 0.677981 -0.169880 0.165055 0.635261
76.502670 41.834080 0.660739 -0.167893 0.157455 0.619351
88.002760 42.343148 0.652277 -0.158972 0.130540 0.618993
88.802120 42.863695 0.650984 -0.164498 0.140223 0.614051
89.302190 43.461120 0.631143 -0.161379 0.132418 0.595621
89.802460 44.076747 0.598535 -0.155525 0.124226 0.564468
90.701410 44.612331 0.574051 -0.149953 0.112896 0.542497
91.301940 45.132026 0.569307 -0.146385 0.101798 0.540665
92.101910 45.651431 0.556078 -0.141241 0.090604 0.530155
98.002690 46.170449 0.536223 -0.133200 0.073521 0.514186
98.501510 46.740816 0.520878 -0.126332 0.057474 0.502047
98.901400 47.361859 0.501518 -0.120577 0.043787 0.484834
99.401510 47.926690 0.486993 -0.125554 0.053927 0.467429
100.701610 48.468477 0.463844 -0.120582 0.044165 0.445714
101.401610 48.992976 0.436826 -0.118097 0.039948 0.418658
102.101810 49.526188 0.411821 -0.119961 0.047413 0.391098
108.902220 50.065024 0.385398 -0.119713 0.050463 0.362841
109.301730 50.572558 0.366349 -0.115647 0.043782 0.344848
109.701570 51.148989 0.346318 -0.113713 0.046062 0.323858
110.101000 51.650989 0.337170 -0.117637 0.065334 0.309155
111.401490 52.181583 0.334076 -0.117129 0.074649 0.303834
112.001380 52.764761 0.316351 -0.109944 0.062397 0.289995
112.601710 53.328397 0.299580 -0.109506 0.067894 0.270457
113.002440 53.832352 0.281911 -0.102986 0.053098 0.256999
113.801610 54.374168 0.258252 -0.102246 0.055635 0.230531
114.601500 54.948829 0.230631 -0.095820 0.045713 0.204742
115.301460 55.458136 0.212727 -0.094568 0.048416 0.184297
115.901500 55.956058 0.194079 -0.089675 0.043384 0.166562
117.301000 56.483266 0.184464 -0.092834 0.064157 0.145920
118.402690 56.985981 0.193397 -0.099991 0.093738 0.136445
124.601870 57.536380 0.191401 -0.106215 0.114663 0.110477
125.101140 58.109586 0.177955 -0.104002 0.115862 0.086184
125.701410 58.637259 0.174758 -0.099292 0.120010 0.079241
126.801970 59.136246 0.178568 -0.095105 0.124901 0.085096
128.602460 59.645625 0.166562 -0.093771 0.120519 0.066521
133.100970 60.205442 0.180994 -0.098638 0.138486 0.062057
133.702010 60.786660 0.184037 -0.099541 0.149528 0.040034
134.701270 61.329454 0.185431 -0.098392 0.156757 0.011445
135.501380 61.885636 0.182177 -0.091949 0.155765 -0.021707
136.001540 62.395893 0.185732 -0.086040 0.156240 -0.051795
136.501720 62.924494 0.214622 -0.086538 0.176732 -0.085671
137.101360 63.519452 0.232851 -0.084468 0.173185 -0.130735
138.001170 64.042411 0.252356 -0.083255 0.166881 -0.170009
138.901370 64.535600 0.259361 -0.078708 0.151742 -0.195058
141.401280 65.038655 0.293327 -0.079204 0.160258 -0.232561
145.301800 65.559427 0.325916 -0.082652 0.178675 -0.259741
146.001450 66.172169 0.365030 -0.088499 0.198036 -0.293592
146.802010 66.701308 0.380400 -0.094230 0.229228 -0.288582
147.301730 67.249950 0.373357 -0.096788 0.249417 -0.260420
149.501820 67.796296 0.342216 -0.093386 0.235533 -0.230032
155.002360 68.338849 0.345886 -0.088863 0.219748 -0.251895
155.401940 68.840529 0.358748 -0.083426 0.204552 -0.282663
155.900480 69.431869 0.392193 -0.081178 0.210461 -0.320830
156.601460 69.955473 0.423316 -0.079284 0.219939 -0.352899
157.401440 70.483418 0.457338 -0.078233 0.225436 -0.390149
158.100890 71.026061 0.480926 -0.077534 0.222377 -0.419317
158.701180 71.572588 0.511895 -0.076726 0.229211 -0.451234
159.401470 72.072737 0.549919 -0.077261 0.241505 -0.487972
160.201550 72.629403 0.587219 -0.076602 0.243690 -0.528747
161.002170 73.156194 0.616810 -0.076298 0.242197 -0.562116
161.701300 73.740274 0.641950 -0.076473 0.245106 -0.588366
162.301110 74.276064 0.671374 -0.075427 0.239439 -0.622674
162.901050 74.789393 0.695708 -0.074574 0.239373 -0.648960
163.602060 75.319456 0.726785 -0.072478 0.251439 -0.678043
164.501660 75.867317 0.743459 -0.068310 0.230635 -0.703472
165.100770 76.374501 0.756649 -0.065501 0.206219 -0.725052
165.701240 76.899921 0.792560 -0.065196 0.222386 -0.757922
166.301620 77.454199 0.827382 -0.061833 0.223142 -0.794321
166.999980 77.990712 0.835197 -0.058242 0.225549 -0.802053
167.601000 78.490603 0.854819 -0.053484 0.236153 -0.819809
168.300390 79.004835 0.893112 -0.045970 0.251655 -0.855690
168.900140 79.519691 0.924511 -0.038058 0.275893 -0.881564
169.600400 80.034826 0.941688 -0.028095 0.273957 -0.900519
170.300180 80.573948 0.965078 -0.015337 0.275096 -0.924912
171.100560 81.133701 1.007180 -0.006578 0.276119 -0.968569
171.800570 81.671110 1.042910 0.002683 0.282145 -1.004016
172.700390 82.165254 1.065480 0.012247 0.292789 -1.024389
179.200600 82.730313 1.049505 0.018476 0.250306 -1.019052
179.700460 83.304138 1.025291 0.025025 0.211982 -1.002826
180.300250 83.846860 1.001998 0.031998 0.186914 -0.983890
181.000370 84.368986 0.982912 0.037424 0.171251 -0.967155
181.700320 84.883986 0.960008 0.042201 0.170295 -0.943840
182.300410 85.443716 0.931863 0.046038 0.177516 -0.913640
183.100830 85.959138 0.895345 0.047837 0.180043 -0.875750
183.900730 86.513171 0.902553 0.050111 0.193522 -0.880136
184.599950 87.033016 0.883299 0.049857 0.181595 -0.862992
185.200720 87.578087 0.861903 0.050295 0.201461 -0.836517
185.899840 88.177847 0.831307 0.045984 0.196726 -0.806384
186.499870 88.719269 0.807287 0.043186 0.202865 -0.780188
187.300480 89.257011 0.795947 0.040871 0.211787 -0.766164
187.999780 89.781598 0.776295 0.037199 0.210045 -0.746412
188.700330 90.291915 0.773275 0.034898 0.212531 -0.742676
189.299570 90.792858 0.759937 0.031885 0.202247 -0.731836
190.000010 91.362638 0.751665 0.029731 0.194933 -0.725340
190.700430 91.870576 0.736549 0.026766 0.196920 -0.709232
191.500660 92.387470 0.721350 0.024001 0.180057 -0.698104
192.400350 92.910817 0.704630 0.020534 0.160685 -0.685757
193.100650 93.520922 0.736331 0.020804 0.171656 -0.715741
193.801200 94.042393 0.768188 0.022879 0.170228 -0.748740
194.500270 94.569949 0.765714 0.020335 0.170100 -0.746304
195.102930 95.121053 0.755106 0.014541 0.188092 -0.731160
196.001010 95.693790 0.768068 0.014746 0.191788 -0.743592
196.500530 96.282525 0.774294 0.017183 0.177022 -0.753591
197.301040 96.787482 0.753707 0.015804 0.161430 -0.736047
197.900990 97.310811 0.721132 0.013291 0.153206 -0.704544
198.400770 97.829110 0.687845 0.009385 0.146610 -0.671973
199.200650 98.379461 0.656301 0.006482 0.138264 -0.641539
200.000970 98.938644 0.623331 0.002682 0.135482 -0.608423
200.600820 99.489645 0.594340 -0.000978 0.125677 -0.580900
201.100740 100.003401 0.582429 -0.004835 0.128712 -0.568008
201.700850 100.507064 0.569541 -0.009583 0.134424 -0.553367
202.501150 101.051611 0.552963 -0.018317 0.140185 -0.534585
203.200360 101.560880 0.531677 -0.024385 0.137348 -0.513051
203.801420 102.142291 0.522601 -0.027109 0.142692 -0.502012
204.502250 102.719623 0.540264 -0.024853 0.147852 -0.519045
205.301520 103.237063 0.559108 -0.019081 0.137726 -0.541543
206.101370 103.763622 0.544478 -0.022534 0.139138 -0.525917
209.400980 104.268014 0.537407 -0.023257 0.139866 -0.518366
213.300740 104.778998 0.568140 -0.015358 0.140303 -0.550329
214.000010 105.343998 0.548454 -0.015066 0.121237 -0.534674
214.601010 105.928497 0.521213 -0.018621 0.122479 -0.506276
215.500820 106.461463 0.505562 -0.018182 0.123023 -0.490028
216.100150 106.996026 0.480787 -0.016913 0.106846 -0.468459
216.800390 107.576425 0.451727 -0.017965 0.101006 -0.439923
217.400580 108.155023 0.419925 -0.021083 0.103007 -0.406549
218.600400 108.657140 0.419247 -0.017211 0.086720 -0.409819
219.300850 109.190435 0.437356 -0.010148 0.066753 -0.432113
225.000130 109.697507 0.425011 -0.013103 0.087191 -0.415765
225.499480 110.257557 0.405091 -0.016404 0.098391 -0.392618
226.299570 110.759280 0.389965 -0.017998 0.106835 -0.374613
227.000350 111.271536 0.377696 -0.020719 0.115915 -0.358871
227.600860 111.797346 0.349960 -0.026333 0.113142 -0.330117
228.099880 112.379130 0.319805 -0.031774 0.106428 -0.299898
229.000950 112.886055 0.293228 -0.037482 0.101182 -0.272654
229.800610 113.416197 0.264299 -0.041659 0.090130 -0.244939
230.501650 113.997092 0.236534 -0.049280 0.092499 -0.212047
231.101650 114.558548 0.201970 -0.054276 0.083875 -0.175531
231.700930 115.056407 0.178642 -0.054145 0.073775 -0.153423
232.301160 115.572504 0.151598 -0.053389 0.062361 -0.127447
233.001200 116.102308 0.128280 -0.054977 0.061866 -0.098010
233.600930 116.662343 0.104428 -0.057716 0.056954 -0.065805
234.401800 117.174517 0.096669 -0.061439 0.062843 -0.040261
235.100110 117.718553 0.086878 -0.063661 0.057136 -0.015181
235.800220 118.300779 0.093318 -0.069083 0.061262 0.013518
236.301150 118.801153 0.107984 -0.073195 0.071837 0.033800
237.499630 119.318162 0.091896 -0.069435 0.057057 0.019185
238.100050 119.816765 0.079089 -0.066589 0.038974 0.017380
238.500690 120.345610 0.082555 -0.064496 0.039985 0.032508
238.900690 120.881390 0.096468 -0.064243 0.047678 0.053904
239.800390 121.390281 0.110120 -0.063280 0.047558 0.076553
240.900360 121.889456 0.107964 -0.059030 0.029624 0.085406
241.499310 122.435407 0.104228 -0.054770 0.016154 0.087194
241.899970 122.941262 0.110792 -0.051835 0.012283 0.097145
243.398640 123.445717 0.120002 -0.049148 0.005513 0.109337
243.898300 123.973262 0.115351 -0.045817 -0.007804 0.105573
244.298440 124.572822 0.109462 -0.042072 -0.017708 0.099490
244.799520 125.143155 0.115286 -0.039121 -0.026928 0.105049
245.499860 125.670079 0.136275 -0.035545 -0.018742 0.130216
246.598690 126.172454 0.129427 -0.032311 -0.027958 0.122171
247.099010 126.721762 0.129224 -0.028045 -0.036229 0.120830
247.598890 127.234856 0.139090 -0.025786 -0.042998 0.129739
248.198680 127.766789 0.150684 -0.023915 -0.047381 0.141028
249.099040 128.319707 0.173497 -0.022446 -0.038590 0.167655
249.798730 128.855081 0.188353 -0.020424 -0.028760 0.185020
250.499100 129.372405 0.197726 -0.018321 -0.027055 0.195008
251.299320 129.907825 0.191539 -0.015546 -0.026698 0.189031
251.999260 130.450516 0.181250 -0.013789 -0.029406 0.178316
252.799950 130.979907 0.178780 -0.012852 -0.035471 0.174754
253.699660 131.510636 0.179965 -0.012445 -0.040556 0.174893
255.600490 132.018429 0.173470 -0.011199 -0.048599 0.166146
257.900100 132.531060 0.192625 -0.010610 -0.049540 0.185843
258.600610 133.097484 0.218205 -0.011059 -0.043780 0.213482
259.599410 133.606251 0.243780 -0.011163 -0.046803 0.238984
264.598480 134.168106 0.245015 -0.010156 -0.052195 0.239175
264.999560 134.716736 0.234376 -0.008307 -0.056984 0.227191
265.498350 135.218944 0.231645 -0.005531 -0.067081 0.221650
266.297750 135.809230 0.256343 -0.006932 -0.062354 0.248547
266.797690 136.388966 0.282075 -0.008043 -0.059085 0.275700
267.700040 136.914044 0.284991 -0.008012 -0.050715 0.280328
268.298300 137.483628 0.288372 -0.007085 -0.049918 0.283930
268.999050 138.040040 0.303854 -0.009154 -0.040214 0.301042
269.598590 138.614867 0.316666 -0.011790 -0.031418 0.314883
270.298940 139.123883 0.320098 -0.011789 -0.030122 0.318459
271.199050 139.652382 0.336561 -0.015168 -0.025523 0.335249
272.099560 140.204262 0.363945 -0.018671 -0.025028 0.362603
272.899260 140.732068 0.377969 -0.018806 -0.036072 0.375773
294.900810 141.316875 0.348772 -0.017123 -0.024387 0.347497
295.401520 141.907643 0.326696 -0.015151 -0.020841 0.325678
296.200650 142.421385 0.314486 -0.012722 -0.016957 0.313771
297.001410 142.957476 0.287365 -0.007186 -0.018473 0.286681
297.701150 143.515078 0.266962 -0.004759 -0.014884 0.266504
298.100550 144.031916 0.269348 -0.004683 -0.014134 0.268936
298.500680 144.550198 0.282159 -0.003526 -0.018638 0.281521
299.499760 145.071657 0.274071 0.000075 -0.032398 0.272149
300.000790 145.603115 0.250696 0.003745 -0.036710 0.247965
300.700390 146.110367 0.230947 0.007761 -0.041108 0.227126
301.499650 146.636680 0.223324 0.007467 -0.038187 0.219908
302.300250 147.187858 0.219067 0.009127 -0.042837 0.214644
302.999570 147.768243 0.197190 0.013089 -0.046452 0.191193
303.499440 148.300900 0.176389 0.017417 -0.051088 0.167928
304.102150 148.814099 0.168648 0.018896 -0.052960 0.158998
304.598980 149.339515 0.187189 0.016621 -0.052312 0.178961
305.199940 149.864557 0.207384 0.013055 -0.049634 0.200933
306.000240 150.481076 0.191277 0.016193 -0.061024 0.180557
306.400610 151.034554 0.174131 0.020438 -0.067362 0.159268
306.899300 151.631718 0.164765 0.025047 -0.074496 0.144812
307.399010 152.203847 0.175144 0.026341 -0.082591 0.152185
307.900180 152.713452 0.199328 0.024776 -0.087269 0.177488
308.999430 153.266089 0.208053 0.024869 -0.085068 0.188231
309.699770 153.807910 0.215808 0.029480 -0.093487 0.192261
310.199500 154.314225 0.228392 0.030220 -0.099551 0.203321
310.900270 154.818259 0.229671 0.031252 -0.099262 0.204742
311.699790 155.331878 0.220303 0.038414 -0.106227 0.189139
312.599910 155.852986 0.231742 0.039643 -0.115466 0.196978
313.200200 156.384156 0.252116 0.033713 -0.114856 0.221887
313.799060 156.891579 0.272578 0.026892 -0.116536 0.244939
314.298820 157.412347 0.289497 0.021436 -0.127057 0.259240
314.999920 157.971531 0.298851 0.015678 -0.139509 0.263825
315.799620 158.513301 0.318680 0.009828 -0.153575 0.279061
316.701780 159.036349 0.330608 0.008579 -0.167175 0.285098
317.200090 159.547833 0.316719 0.010963 -0.171953 0.265750
317.900780 160.086622 0.308111 0.013427 -0.177179 0.251714
318.500870 160.677330 0.328110 0.005588 -0.182871 0.272366
319.000670 161.238737 0.346833 -0.006792 -0.181511 0.295467
319.999570 161.822600 0.347970 -0.014055 -0.189592 0.291446
320.899700 162.373439 0.363754 -0.028099 -0.193320 0.306847
321.400250 162.891061 0.381142 -0.040327 -0.190472 0.327664
321.900120 163.419011 0.389901 -0.046087 -0.186927 0.339053
322.498330 163.968113 0.397123 -0.043921 -0.191983 0.344848
323.399390 164.466326 0.394553 -0.042962 -0.186370 0.345098
324.098890 164.993968 0.411352 -0.042237 -0.185420 0.364755
324.698540 165.521746 0.417513 -0.038287 -0.189181 0.370219
325.298260 166.064796 0.404096 -0.032980 -0.188275 0.356031
325.898080 166.643616 0.386969 -0.025872 -0.195053 0.333212
326.698130 167.167727 0.394694 -0.021818 -0.207029 0.335330
327.198700 167.699083 0.408865 -0.020766 -0.212177 0.348884
327.798600 168.274080 0.403788 -0.022806 -0.206030 0.346520
328.298000 168.819407 0.390691 -0.024580 -0.206621 0.330671
329.311650 169.366780 0.400593 -0.025843 -0.213139 0.338199
329.698340 169.878162 0.412248 -0.027829 -0.214298 0.351070
330.199000 170.450209 0.421207 -0.032366 -0.212607 0.362169
330.898300 171.004756 0.414462 -0.038616 -0.218580 0.350015
331.699300 171.525839 0.419674 -0.045045 -0.225494 0.351069
332.999130 172.062244 0.415614 -0.053470 -0.224512 0.345645
333.498240 172.595733 0.404895 -0.055280 -0.230308 0.328394
334.098050 173.134673 0.404359 -0.058797 -0.237437 0.321983
334.698180 173.670170 0.415233 -0.064172 -0.238226 0.333989
335.397500 174.188584 0.428712 -0.063573 -0.241419 0.348525
336.508370 174.699181 0.433609 -0.065105 -0.246784 0.350537
342.399840 175.281463 0.448947 -0.063721 -0.244821 0.370885
343.000480 175.811245 0.464404 -0.063711 -0.252227 0.384699
343.499820 176.318802 0.471709 -0.063026 -0.258740 0.389346
344.399960 176.837797 0.476332 -0.060451 -0.266838 0.389917
345.200010 177.397253 0.467151 -0.057655 -0.272732 0.374864
346.099970 177.900898 0.460605 -0.056576 -0.278434 0.362534
347.600340 178.404419 0.450217 -0.053595 -0.279305 0.349015
357.001120 178.924253 0.446767 -0.051340 -0.272488 0.350307
360.301360 179.485888 0.460721 -0.050483 -0.278929 0.363200
360.800150 180.013037 0.473233 -0.049082 -0.279875 0.378432
361.600660 180.519271 0.487249 -0.048616 -0.284145 0.392823
362.400500 181.021285 0.497091 -0.048286 -0.280860 0.407290
363.001440 181.531732 0.506504 -0.047936 -0.276160 0.421882
363.800830 182.067920 0.515308 -0.048212 -0.268316 0.437292
376.899020 182.627233 0.511259 -0.050077 -0.269970 0.431270
377.600470 183.154261 0.505440 -0.050151 -0.274870 0.421190
378.399410 183.659639 0.498344 -0.049148 -0.282608 0.407510
378.999630 184.232314 0.498044 -0.048217 -0.290868 0.401396
379.499460 184.761289 0.498556 -0.047265 -0.295254 0.398935
380.098510 185.284714 0.498541 -0.047852 -0.304065 0.392171
380.999040 185.827305 0.499081 -0.049396 -0.313959 0.384801
381.600790 186.364576 0.502598 -0.051167 -0.320157 0.384039
382.299360 186.923180 0.501930 -0.051542 -0.322753 0.380930
382.999590 187.444598 0.503460 -0.052006 -0.329549 0.377048
383.799170 187.960070 0.509675 -0.053123 -0.334368 0.380978
384.399140 188.543908 0.516930 -0.053641 -0.340294 0.385408
385.100010 189.113709 0.520282 -0.052810 -0.343169 0.387479
386.000080 189.664219 0.523050 -0.049559 -0.346474 0.388691
386.899920 190.198593 0.524564 -0.045547 -0.353088 0.385256
388.099430 190.701533 0.530593 -0.044300 -0.356535 0.390448
392.700900 191.208930 0.530645 -0.042872 -0.364703 0.383064
393.199580 191.732767 0.534182 -0.042492 -0.374712 0.378333
393.699820 192.238464 0.540320 -0.045366 -0.380872 0.380557
394.200240 192.773154 0.544145 -0.047104 -0.377393 0.389165
395.400040 193.278482 0.549324 -0.050116 -0.374527 0.398717
397.400200 193.802666 0.554833 -0.051531 -0.371590 0.408785
397.999180 194.316522 0.561244 -0.052428 -0.369518 0.419169
398.699320 194.817267 0.568876 -0.053252 -0.368421 0.430174
399.699550 195.365404 0.579209 -0.054152 -0.368147 0.443867
400.499460 195.874663 0.590861 -0.055906 -0.370645 0.456742
406.099930 196.446034 0.604186 -0.059296 -0.374535 0.470370
406.499120 196.963885 0.618272 -0.060861 -0.386011 0.479115
407.098450 197.535843 0.631180 -0.064661 -0.397622 0.485905
407.698960 198.107138 0.635777 -0.065030 -0.399854 0.490000
408.498520 198.611648 0.649745 -0.065961 -0.408977 0.500555
409.212310 199.159172 0.665812 -0.068608 -0.415689 0.515559
409.698870 199.675118 0.678934 -0.069741 -0.427181 0.523072
410.198270 200.207804 0.687746 -0.070941 -0.435429 0.527602
410.998060 200.747465 0.693756 -0.075992 -0.437168 0.533298
411.696360 201.311063 0.707489 -0.077225 -0.441687 0.547257
412.497250 201.879677 0.720546 -0.080018 -0.444918 0.561098
413.096880 202.412525 0.725842 -0.081916 -0.449288 0.564160
413.697020 202.950170 0.737853 -0.086191 -0.460901 0.569709
414.398530 203.464205 0.747141 -0.089409 -0.470920 0.573114
415.097480 203.995593 0.757225 -0.092781 -0.480682 0.577690
415.798590 204.569355 0.760913 -0.094626 -0.483101 0.580214
416.598060 205.123454 0.765943 -0.095714 -0.484495 0.585468
417.398250 205.660235 0.767511 -0.095759 -0.482293 0.589319
417.897380 206.178932 0.766136 -0.096474 -0.479631 0.589586
418.498120 206.727741 0.764154 -0.096812 -0.478330 0.588013
419.497720 207.254017 0.762227 -0.098150 -0.479643 0.584208
420.297730 207.805116 0.755153 -0.098013 -0.480936 0.573890
420.898130 208.324894 0.744422 -0.093606 -0.478371 0.562639
421.603490 208.840639 0.732080 -0.086432 -0.473082 0.551964
424.799880 209.344264 0.719533 -0.077864 -0.467546 0.541355
428.800400 209.955670 0.720243 -0.080333 -0.469271 0.540445
429.199080 210.502225 0.725528 -0.086090 -0.471454 0.544712
429.698840 211.013503 0.734560 -0.095399 -0.477971 0.549564
430.198850 211.562028 0.739622 -0.102382 -0.484277 0.549577
430.600050 212.104383 0.737611 -0.105719 -0.484944 0.545640
431.099050 212.609926 0.734439 -0.104988 -0.485408 0.541070
432.198470 213.159469 0.735691 -0.104653 -0.482805 0.545150
432.807880 213.731291 0.739823 -0.107822 -0.482886 0.550030
433.398710 214.338978 0.739097 -0.111046 -0.482917 0.548383
433.898230 214.948049 0.731801 -0.108110 -0.483233 0.538823
434.298910 215.450486 0.720404 -0.101196 -0.479373 0.528151
435.209800 215.977388 0.711120 -0.096717 -0.475569 0.519781
436.098560 216.491863 0.706427 -0.096906 -0.476807 0.512156
436.598950 217.056986 0.695367 -0.094300 -0.475743 0.498308
437.098990 217.627005 0.687155 -0.091521 -0.477054 0.486030
437.598770 218.126447 0.677598 -0.083150 -0.472394 0.478612
438.498820 218.632310 0.671297 -0.074017 -0.472075 0.471494
439.398880 219.132438 0.664842 -0.069515 -0.473236 0.461769
439.999190 219.704526 0.660864 -0.071428 -0.478121 0.450599
440.498570 220.258677 0.659527 -0.072576 -0.482376 0.443871
441.098830 220.801522 0.661984 -0.073270 -0.486356 0.443072
441.698680 221.304741 0.665293 -0.077289 -0.489297 0.444106
442.399460 221.808502 0.668104 -0.079908 -0.493789 0.442888
442.999170 222.310237 0.666743 -0.080285 -0.497249 0.436857
443.598860 222.891913 0.662024 -0.082640 -0.498850 0.427312
444.101120 223.455322 0.657122 -0.077361 -0.499034 0.420464
444.599500 223.964336 0.653667 -0.069244 -0.498092 0.417601
445.299000 224.480084 0.651637 -0.060284 -0.497394 0.416649
445.998610 225.002270 0.650744 -0.056836 -0.497319 0.415826
446.702270 225.580083 0.645920 -0.053892 -0.495059 0.411369
447.299180 226.096620 0.642575 -0.052106 -0.495135 0.406238
447.898350 226.629372 0.638063 -0.046498 -0.493736 0.401481
448.598800 227.145692 0.636571 -0.041148 -0.492383 0.401359
449.298780 227.696224 0.633028 -0.036231 -0.490873 0.398064
449.898510 228.239351 0.629693 -0.034173 -0.490666 0.393183
450.599260 228.753801 0.626545 -0.030324 -0.489834 0.389489
451.298340 229.263919 0.623606 -0.027463 -0.488860 0.386194
452.002380 229.837735 0.620029 -0.024740 -0.485826 0.384443
452.598490 230.356891 0.619563 -0.022690 -0.483898 0.386246
453.398450 230.869045 0.617247 -0.020297 -0.480452 0.386972
454.298610 231.396205 0.614762 -0.018135 -0.476725 0.387732
459.899320 231.937016 0.612364 -0.015464 -0.472026 0.389797
460.799980 232.439640 0.607343 -0.012686 -0.465501 0.389889
466.199540 232.994016 0.608347 -0.011249 -0.463743 0.393576
466.599010 233.625036 0.612218 -0.011063 -0.465045 0.398022
467.098040 234.195654 0.615109 -0.010539 -0.466850 0.400373
467.798570 234.703678 0.614817 -0.009699 -0.466158 0.400753
468.498360 235.262608 0.610563 -0.007806 -0.462238 0.398826
469.297390 235.816286 0.608311 -0.004311 -0.458058 0.400258
469.898230 236.389949 0.604090 0.000475 -0.451567 0.401262
470.597980 236.904556 0.599336 0.003168 -0.445178 0.401260
471.497710 237.481587 0.601047 0.006029 -0.441001 0.408337
472.197400 238.073537 0.588926 -0.000668 -0.413815 0.419035
472.798240 238.583638 0.578763 -0.003747 -0.412899 0.405546
473.410180 239.129000 0.563976 -0.003882 -0.416856 0.379848
473.997950 239.638161 0.561262 -0.003044 -0.417055 0.375594
474.598200 240.211571 0.562401 0.006323 -0.414643 0.379903
475.198840 240.735043 0.565611 0.013891 -0.414114 0.385009
475.797050 241.244244 0.575038 0.014313 -0.419549 0.392991
476.798150 241.813984 0.575196 0.016435 -0.418137 0.394642
477.297890 242.366716 0.571508 0.018011 -0.417018 0.390375
477.799030 242.908308 0.568521 0.022224 -0.414701 0.388259
478.698430 243.435491 0.568788 0.029053 -0.412272 0.390778
479.598360 243.975113 0.562742 0.030547 -0.410916 0.383267
480.198050 244.580039 0.554233 0.036832 -0.403446 0.378218
480.798890 245.091614 0.549458 0.043535 -0.397917 0.376392
481.597210 245.664455 0.551555 0.047724 -0.397049 0.379852
482.398550 246.202599 0.557218 0.051559 -0.396140 0.388467
483.299930 246.817518 0.554143 0.052088 -0.391234 0.388970
483.797830 247.352253 0.554720 0.050031 -0.390906 0.390389
484.504000 247.876198 0.552239 0.051023 -0.386510 0.391120
485.198200 248.415547 0.538519 0.053271 -0.376931 0.380904
485.697480 248.924091 0.536083 0.063777 -0.368202 0.384376
486.398830 249.478212 0.541376 0.075466 -0.365600 0.392084
487.098750 250.042699 0.535905 0.081491 -0.361410 0.387216
487.598160 250.561527 0.526772 0.081583 -0.356474 0.379156
488.298500 251.062898 0.521084 0.088484 -0.351046 0.374788
489.506160 251.571104 0.526832 0.095322 -0.349254 0.382736
494.598690 252.113251 0.517696 0.097447 -0.345497 0.373021
495.098420 252.694041 0.501937 0.093937 -0.339119 0.357932
495.498870 253.196694 0.489081 0.088466 -0.336864 0.343361
496.198660 253.707717 0.473968 0.088092 -0.330561 0.328047
498.899320 254.213126 0.460749 0.092479 -0.324880 0.313353
506.898040 254.715028 0.453012 0.099860 -0.319499 0.305234
512.696980 255.283344 0.465518 0.098586 -0.324575 0.318808
513.599820 255.809550 0.475691 0.097146 -0.327950 0.330596
514.197110 256.336398 0.477137 0.100308 -0.327233 0.332441
515.197370 256.854014 0.464780 0.109313 -0.318087 0.320768
515.897000 257.368759 0.457613 0.117436 -0.312763 0.312727
516.496190 257.875686 0.453067 0.129870 -0.305773 0.308069
517.296320 258.405175 0.447734 0.138355 -0.300639 0.301562
519.596360 258.912527 0.435695 0.143737 -0.293088 0.288564
522.896670 259.441847 0.441943 0.131381 -0.301534 0.295177
523.395660 259.961506 0.452555 0.127990 -0.307749 0.306129
524.297160 260.518652 0.452276 0.133661 -0.304737 0.306307
525.100710 261.059805 0.440361 0.139814 -0.297543 0.292981
525.906680 261.602101 0.433169 0.153954 -0.288679 0.283898
526.897800 262.135095 0.422782 0.164382 -0.280255 0.270518
527.701690 262.673321 0.413608 0.172062 -0.272625 0.259117
532.497780 263.204079 0.398253 0.168446 -0.267249 0.242506
532.996790 263.750175 0.385227 0.156704 -0.265907 0.230515
533.697820 264.270994 0.370402 0.149362 -0.261076 0.216166
534.396810 264.786143 0.356470 0.148556 -0.254404 0.200701
535.097460 265.353657 0.341728 0.148172 -0.245723 0.185589
535.997590 265.888919 0.325896 0.147666 -0.235356 0.170325
536.697510 266.406184 0.310368 0.149050 -0.223564 0.155343
537.397840 266.979960 0.293799 0.153840 -0.210492 0.135440
538.097730 267.512975 0.279753 0.154654 -0.200223 0.119393
538.999620 268.030896 0.269976 0.162583 -0.189756 0.102208
540.308190 268.544931 0.257518 0.164160 -0.179182 0.085209
552.197610 269.068828 0.245436 0.166411 -0.166694 0.068987
552.597100 269.578313 0.237298 0.171070 -0.155037 0.054855
553.100830 270.111884 0.228741 0.174340 -0.142359 0.040765
553.997340 270.632887 0.217440 0.171915 -0.130159 0.027999
554.597360 271.134290 0.213249 0.175457 -0.120214 0.015452
555.208130 271.657650 0.208886 0.177310 -0.110396 0.002663
555.796890 272.179942 0.204918 0.177985 -0.100997 -0.010591
556.696920 272.739754 0.199470 0.174048 -0.089627 -0.038245
557.296670 273.283926 0.195479 0.169496 -0.083008 -0.050918
557.896440 273.794007 0.193004 0.167428 -0.075307 -0.059559
558.797170 274.315696 0.191948 0.165486 -0.067720 -0.069802
564.095580 274.836895 0.192098 0.163447 -0.058787 -0.082042
582.995660 275.371451 0.194155 0.161499 -0.048680 -0.096149
584.495560 275.873549 0.198513 0.160975 -0.038698 -0.109531
585.896050 276.395732 0.202039 0.158195 -0.028267 -0.122454
587.196420 276.933798 0.207635 0.156000 -0.017741 -0.135874
590.195690 277.444093 0.215248 0.155823 -0.007605 -0.148301
616.396450 278.025574 0.225744 0.160925 -0.000366 -0.158314
616.796240 278.573958 0.234152 0.167613 0.003486 -0.163465
617.295940 279.121265 0.244007 0.177236 0.006159 -0.167598
618.296190 279.648795 0.247777 0.187979 0.000694 -0.161421
618.895230 280.181491 0.258595 0.195045 0.005468 -0.169702
619.395020 280.757173 0.270458 0.200425 0.012771 -0.181147
619.995870 281.345628 0.286545 0.209139 0.021187 -0.194730
620.895100 281.905597 0.303185 0.222689 0.025461 -0.204163
621.594900 282.449986 0.312654 0.233258 0.022990 -0.206917
622.395830 283.016432 0.316265 0.243425 0.013355 -0.201469
623.095050 283.604496 0.327580 0.254333 0.011922 -0.206110
623.795040 284.141477 0.334588 0.260641 0.010943 -0.209513
624.595760 284.673986 0.344019 0.269845 0.010933 -0.213104
625.494990 285.176975 0.347511 0.277504 0.005279 -0.209112
626.295080 285.711483 0.347343 0.285351 -0.006132 -0.197950
632.495610 286.214980 0.344671 0.288605 -0.015521 -0.187788
636.895860 286.783506 0.351808 0.299284 -0.024242 -0.183331
637.295970 287.336364 0.360818 0.310982 -0.031898 -0.180173
637.695590 287.900422 0.371811 0.324970 -0.043114 -0.175440
638.699100 288.421349 0.382633 0.336073 -0.042005 -0.178040
639.494820 288.983751 0.392468 0.348751 -0.047097 -0.173741
639.995400 289.543362 0.401251 0.361356 -0.057552 -0.164656
640.400960 290.039015 0.410761 0.372020 -0.067657 -0.160462
640.994760 290.552146 0.415393 0.375186 -0.076687 -0.160954
641.794960 291.051717 0.417046 0.374151 -0.091656 -0.159805
642.494590 291.565654 0.423321 0.383325 -0.107472 -0.143917
643.095330 292.072921 0.424862 0.384304 -0.127661 -0.128535
643.694920 292.596311 0.430384 0.390033 -0.138971 -0.117439
644.305360 293.116986 0.440087 0.398580 -0.153561 -0.105970
645.195260 293.650739 0.449554 0.407213 -0.166652 -0.092212
645.795700 294.172395 0.455746 0.411065 -0.179856 -0.079884
646.408760 294.669769 0.461131 0.413621 -0.192018 -0.068475
647.095170 295.188803 0.470578 0.422170 -0.198105 -0.063012
647.895240 295.745356 0.479680 0.428336 -0.211114 -0.045296
648.595260 296.280502 0.486954 0.433392 -0.219357 -0.034326
649.195470 296.801865 0.488781 0.435376 -0.218165 -0.041941
649.995260 297.307294 0.494706 0.439665 -0.222515 -0.043767
650.794840 297.860381 0.503409 0.446313 -0.229553 -0.039123
651.695400 298.365625 0.512074 0.453417 -0.235143 -0.036615
652.294860 298.922225 0.513467 0.454282 -0.235640 -0.041839
652.994780 299.496352 0.520829 0.461925 -0.236726 -0.042994
653.694850 300.010322 0.532388 0.473575 -0.241022 -0.032748
654.894890 300.506999 0.543560 0.485331 -0.243328 -0.026502
660.494720 301.071799 0.548468 0.494074 -0.235223 -0.037128
661.095820 301.695978 0.546095 0.493949 -0.225184 -0.059382
661.594990 302.283575 0.536571 0.483624 -0.216693 -0.084025
662.195380 302.796329 0.532120 0.479174 -0.204252 -0.108742
662.795490 303.343570 0.533729 0.481152 -0.188181 -0.133967
663.594610 303.861762 0.532541 0.479063 -0.178249 -0.149419
664.394710 304.444471 0.532190 0.476491 -0.163506 -0.171605
664.995050 305.017969 0.528065 0.465749 -0.151448 -0.197469
665.495010 305.541654 0.531671 0.464103 -0.137340 -0.220047
666.094610 306.052660 0.541281 0.470635 -0.123472 -0.237156
667.094870 306.583138 0.548554 0.471281 -0.107455 -0.259343
667.795050 307.110835 0.544761 0.456427 -0.097308 -0.281017
668.394290 307.683090 0.545785 0.446680 -0.087015 -0.301309
668.894580 308.194404 0.553256 0.445610 -0.074410 -0.319355
669.394560 308.719313 0.560980 0.442342 -0.061031 -0.339569
670.101550 309.232740 0.570219 0.438504 -0.045926 -0.361601
670.894340 309.747814 0.576398 0.431409 -0.029721 -0.381101
671.594720 310.257923 0.583456 0.431489 -0.017146 -0.392357
672.094190 310.783542 0.592221 0.425096 -0.000973 -0.412333
672.794790 311.322176 0.599388 0.413377 0.012819 -0.433845
673.494690 311.891296 0.613790 0.407154 0.032725 -0.458140
674.094650 312.421815 0.625463 0.403975 0.048804 -0.475001
674.894640 312.941272 0.637150 0.411008 0.059093 -0.483261
675.995200 313.493223 0.647501 0.400161 0.070183 -0.504185
682.094120 314.041352 0.666190 0.402912 0.082521 -0.524082
685.895020 314.547146 0.689724 0.420449 0.093468 -0.538707
688.395180 315.089246 0.705279 0.425671 0.102317 -0.552950
698.794980 315.653817 0.692868 0.413466 0.097867 -0.547297
699.195510 316.210782 0.669162 0.402945 0.084108 -0.527578
700.495520 316.759747 0.661867 0.416955 0.072710 -0.508851
701.094960 317.296384 0.648709 0.424011 0.061410 -0.487100
701.495120 317.813969 0.635487 0.428370 0.048768 -0.466867
701.995220 318.379743 0.618059 0.417379 0.043789 -0.453734
702.595120 318.943204 0.607915 0.421179 0.033393 -0.437097
704.294700 319.457504 0.615852 0.416266 0.042791 -0.451847
706.195030 319.959278 0.617064 0.409478 0.046189 -0.459306
726.495850 320.528551 0.618390 0.419145 0.043692 -0.452564
727.094990 321.092189 0.634055 0.428130 0.055650 -0.464364
727.695010 321.644808 0.645537 0.428409 0.065701 -0.478400
728.295300 322.181146 0.653888 0.421481 0.072789 -0.494596
729.695460 322.694050 0.656167 0.410952 0.077086 -0.505699
730.594400 323.216326 0.670211 0.404302 0.085728 -0.527611
734.595550 323.741170 0.682283 0.393687 0.095839 -0.548940
734.995060 324.285889 0.688785 0.396620 0.098899 -0.554379
735.503690 324.825883 0.696556 0.403566 0.102106 -0.558479
736.195580 325.370601 0.720905 0.414350 0.113465 -0.578916
736.996300 325.900471 0.733406 0.408805 0.123514 -0.596244
737.995580 326.440291 0.750855 0.404674 0.157049 -0.612664
738.994780 326.944229 0.767527 0.402117 0.160016 -0.633873
744.596100 327.498865 0.780896 0.388605 0.167976 -0.656177
745.194220 328.085707 0.791730 0.372646 0.174571 -0.676385
746.009550 328.591767 0.810805 0.365896 0.186014 -0.699231
751.000020 329.123532 0.808357 0.388055 0.178335 -0.686331
766.294160 329.639929 0.822848 0.385330 0.187860 -0.702359
767.494870 330.174570 0.839531 0.384084 0.197438 -0.719937
768.794490 330.699883 0.855053 0.384919 0.207916 -0.734659
769.894410 331.214376 0.869365 0.382608 0.215581 -0.750288
770.902340 331.723883 0.884990 0.381933 0.225179 -0.765917
771.794410 332.241925 0.900682 0.375217 0.235245 -0.784283
772.894360 332.773057 0.915042 0.367521 0.243798 -0.801744
774.094190 333.298227 0.934251 0.370439 0.250134 -0.820386
775.194310 333.806102 0.955506 0.368951 0.260284 -0.842092
776.394110 334.321395 0.976017 0.368258 0.270513 -0.862449
777.694450 334.843212 1.000117 0.368397 0.282222 -0.885928
778.894450 335.359196 1.023084 0.365633 0.290236 -0.910372
779.994160 335.857454 1.044162 0.360137 0.297983 -0.933693
781.394140 336.375782 1.064070 0.347295 0.307527 -0.957632
782.494090 336.877642 1.082719 0.337789 0.316416 -0.978805
784.293930 337.384951 1.080966 0.307875 0.318094 -0.986163
788.694100 337.965787 1.115020 0.314069 0.332944 -1.016749
789.093550 338.480585 1.147390 0.324574 0.342082 -1.046009
789.693490 339.003553 1.161956 0.325948 0.348780 -1.059364
790.593950 339.554708 1.197877 0.327531 0.362562 -1.093701
791.393490 340.079528 1.223355 0.321968 0.373945 -1.119419
792.193480 340.627784 1.257511 0.308197 0.389396 -1.155301
792.792610 341.202825 1.285049 0.301618 0.401537 -1.182855
793.394030 341.781812 1.325241 0.301762 0.417973 -1.220861
794.093580 342.283555 1.355952 0.294622 0.431118 -1.251376
794.793710 342.800691 1.397940 0.284197 0.448245 -1.293269
795.493710 343.306648 1.436245 0.274236 0.463280 -1.331528
796.293850 343.891971 1.481295 0.269838 0.481244 -1.374710
796.994400 344.415437 1.518905 0.259506 0.496771 -1.411718
797.693560 344.983430 1.548387 0.235783 0.511377 -1.442360
798.193510 345.533273 1.575521 0.239015 0.519175 -1.468195
799.193340 346.052825 1.608163 0.219933 0.532010 -1.501593
799.695980 346.576691 1.626233 0.227336 0.540091 -1.516988
800.193610 347.114019 1.641379 0.224498 0.546073 -1.531512
800.793430 347.611817 1.663563 0.222142 0.555668 -1.552201
801.393370 348.192261 1.701012 0.216747 0.571686 -1.587337
802.093920 348.697383 1.736772 0.217739 0.582130 -1.621756
803.093640 349.207223 1.763510 0.222191 0.590575 -1.646760
808.393420 349.742195 1.794370 0.221896 0.603827 -1.675088
808.893120 350.309426 1.816171 0.232272 0.603742 -1.697063
809.292970 350.843682 1.839439 0.229987 0.615700 -1.718009
809.993060 351.341477 1.863400 0.230239 0.623923 -1.740681
810.693440 351.886476 1.901028 0.245878 0.638429 -1.773657
811.793430 352.414331 1.931528 0.257537 0.645199 -1.802274
816.494070 352.930813 1.960545 0.266017 0.648961 -1.830798
816.993260 353.481754 1.990335 0.278749 0.656659 -1.858099
817.392780 354.013375 2.001183 0.289156 0.657838 -1.867718
817.993460 354.569432 1.983320 0.290859 0.649652 -1.851192
819.093310 355.075192 2.011026 0.308402 0.663243 -1.873292
819.593190 355.633382 2.041642 0.312365 0.684086 -1.898093
820.094940 356.170369 2.075185 0.325875 0.702864 -1.925144
820.793380 356.722892 2.098244 0.328812 0.711957 -1.946183
821.694230 357.238519 2.134222 0.338183 0.717871 -1.981211
822.193170 357.735011 2.167461 0.330483 0.727721 -2.014718
822.794120 358.234275 2.205814 0.336200 0.744314 -2.049044
823.593830 358.742041 2.233394 0.340779 0.758464 -2.072836
824.294730 359.314356 2.256583 0.348841 0.769109 -2.092594
825.094560 359.816816 2.280827 0.341196 0.783881 -2.114542
825.493590 360.323038 2.306900 0.341510 0.795547 -2.138285
825.994430 360.933856 2.343886 0.342563 0.818873 -2.169308
826.594230 361.443730 2.373585 0.346415 0.834781 -2.194776
827.993830 361.974664 2.390230 0.332440 0.854107 -2.207529
828.694320 362.546336 2.418257 0.319583 0.873478 -2.232234
829.493520 363.050775 2.446242 0.323833 0.887954 -2.256273
846.794790 363.607037 2.418140 0.327149 0.873153 -2.231138
847.394550 364.141694 2.388084 0.329040 0.854210 -2.205675
848.094370 364.702716 2.357857 0.339851 0.832520 -2.179656
848.894550 365.229904 2.332294 0.345259 0.816756 -2.157151
849.594160 365.756029 2.301135 0.351195 0.796872 -2.129995
850.194220 366.331352 2.276384 0.371632 0.781558 -2.105465
850.794410 366.914394 2.244856 0.384837 0.758870 -2.077353
851.993780 367.423035 2.232969 0.361495 0.755346 -2.070006
852.992870 367.972502 2.234841 0.347880 0.763958 -2.071198
853.393340 368.495478 2.228832 0.374304 0.734982 -2.070601
853.893610 369.053044 2.217053 0.394903 0.720552 -2.059170
855.093860 369.575730 2.233136 0.405918 0.723444 -2.073344
855.593260 370.201256 2.243989 0.418155 0.734889 -2.078598
855.993570 370.711067 2.250699 0.435341 0.736863 -2.081624
856.593710 371.227763 2.252315 0.439104 0.739420 -2.081674
857.493660 371.795376 2.284842 0.440781 0.754021 -2.111319
858.093360 372.327068 2.311052 0.450173 0.769066 -2.132333
858.794190 372.871432 2.341084 0.458762 0.782561 -2.158196
859.593350 373.376071 2.360545 0.457696 0.789170 -2.177131
860.294310 373.904244 2.384220 0.466167 0.798305 -2.197704
860.894300 374.447645 2.423259 0.471558 0.799909 -2.238295
861.699440 374.965851 2.447579 0.480065 0.806867 -2.260342
862.394080 375.507843 2.475570 0.485099 0.824336 -2.283330
862.993030 376.003200 2.492218 0.487813 0.826944 -2.299859
863.593770 376.531235 2.498940 0.503411 0.826980 -2.303776
864.293500 377.067644 2.495634 0.525142 0.822364 -2.296983
864.994790 377.616510 2.503617 0.552714 0.822337 -2.299210
865.593530 378.170442 2.501409 0.560940 0.822614 -2.294711
866.194570 378.692838 2.514408 0.587032 0.820166 -2.303252
866.893940 379.255702 2.530436 0.590732 0.829849 -2.316353
867.594220 379.767286 2.535386 0.588437 0.832628 -2.321348
868.294240 380.318939 2.555650 0.591034 0.831217 -2.343311
868.994310 380.859257 2.585973 0.603415 0.842382 -2.369291
869.694070 381.367503 2.605994 0.600534 0.843084 -2.391605
870.293960 381.881306 2.625145 0.612377 0.843527 -2.409324
870.893880 382.395510 2.638909 0.624242 0.848903 -2.419406
871.694190 382.945754 2.670655 0.616601 0.864866 -2.450349
872.393860 383.466260 2.700003 0.616330 0.875853 -2.478515
872.994140 384.054837 2.703478 0.633384 0.874667 -2.478422
873.493900 384.568606 2.694618 0.653469 0.875623 -2.463174
874.408440 385.057205 2.699229 0.665058 0.866616 -2.468301
875.094470 385.597868 2.723842 0.674356 0.873667 -2.490234
875.593920 386.130734 2.748928 0.694942 0.879541 -2.509994
876.093680 386.627163 2.754985 0.727988 0.867838 -2.511341
878.094040 387.201654 2.777641 0.713313 0.879775 -2.536232
878.594060 387.800325 2.784749 0.692616 0.884554 -2.548073
879.393630 388.324712 2.807504 0.673704 0.904236 -2.571101
880.393840 388.850434 2.826985 0.681711 0.913430 -2.587037
881.295230 389.391700 2.829942 0.651964 0.918153 -2.596249
882.394380 389.911211 2.855979 0.632164 0.934694 -2.623610
887.294940 390.415452 2.868974 0.651541 0.937452 -2.632050
887.793980 391.014693 2.873782 0.658554 0.946049 -2.632474
888.294730 391.615640 2.878147 0.688598 0.938480 -2.632265
889.094770 392.158139 2.874192 0.715200 0.917799 -2.628139
889.695870 392.678966 2.894294 0.728070 0.917957 -2.646546
890.294040 393.245245 2.908411 0.766633 0.891269 -2.660219
890.894110 393.740302 2.927653 0.778260 0.892042 -2.677634
891.696030 394.242059 2.955325 0.799011 0.885665 -2.703909
892.293430 394.731850 2.982169 0.832603 0.896445 -2.719649
892.795120 395.256221 3.032309 0.866608 0.918511 -2.756851
893.394250 395.763847 3.072067 0.890388 0.934623 -2.787702
894.193570 396.283847 3.113833 0.898500 0.958252 -2.823191
894.894180 396.842096 3.159110 0.903548 0.988711 -2.861124
895.393830 397.389251 3.193479 0.915227 1.005866 -2.889446
895.893870 397.904142 3.221684 0.924118 1.022564 -2.911978
896.594170 398.409193 3.247031 0.930155 1.042970 -2.930910
897.294660 398.905699 3.255464 0.928143 1.055822 -2.936296
897.994740 399.426267 3.256359 0.919967 1.055341 -2.940032
898.495340 399.928221 3.271212 0.917607 1.044111 -2.961192
899.008020 400.454578 3.293841 0.919867 1.058574 -2.980378
900.194500 401.028855 3.302911 0.942280 1.066537 -2.980575
900.598200 401.544350 3.290840 0.949276 1.063858 -2.965925
901.194300 402.065565 3.285455 0.954791 1.064226 -2.958042
901.993970 402.624934 3.315702 0.947476 1.098776 -2.981419
902.594160 403.136046 3.348735 0.951065 1.128124 -3.006133
909.294750 403.718487 3.390881 0.966193 1.159403 -3.036500
909.694000 404.231186 3.418336 0.983799 1.172975 -3.056352
910.194520 404.809908 3.450366 1.003893 1.191561 -3.078540
910.994000 405.326451 3.480785 1.008427 1.214733 -3.102155
911.794490 405.855462 3.512834 1.011238 1.238100 -3.128020
912.394110 406.414989 3.541431 1.011523 1.261018 -3.150934
912.994610 406.969594 3.572176 1.016623 1.281519 -3.175630
913.594740 407.489064 3.604776 1.030565 1.300484 -3.200170
914.796080 408.007060 3.634797 1.030315 1.322021 -3.225285
920.994450 408.529220 3.662768 1.025244 1.343184 -3.249708
921.493940 409.120695 3.691870 1.021735 1.364288 -3.274856
921.893130 409.711987 3.722642 1.037658 1.373545 -3.300713
922.393790 410.272312 3.743537 1.065213 1.361205 -3.320619
923.293870 410.770959 3.765885 1.088862 1.356080 -3.340257
923.894020 411.270323 3.797316 1.096317 1.367675 -3.368555
924.394330 411.804759 3.826037 1.125218 1.367439 -3.391542
924.993730 412.334754 3.854623 1.151858 1.371985 -3.413063
925.694330 412.835094 3.883753 1.180971 1.381958 -3.432060
926.494090 413.329766 3.913067 1.205925 1.395899 -3.450986
926.994170 413.833763 3.931636 1.208158 1.413622 -3.464071
927.594730 414.395948 3.953768 1.219534 1.431336 -3.477973
928.494560 414.941625 3.966732 1.218668 1.447207 -3.486460
929.194170 415.466965 3.965826 1.209724 1.451948 -3.486573
929.893170 416.014646 3.982967 1.221912 1.448379 -3.503306
930.393770 416.613785 4.006638 1.206745 1.467031 -3.527710
930.993590 417.191053 4.032470 1.194378 1.488491 -3.552277
931.992960 417.744015 4.066917 1.210388 1.512734 -3.575809
932.793650 418.285594 4.091285 1.198889 1.538729 -3.596330
933.493580 418.898506 4.113470 1.168285 1.566466 -3.619659
934.194070 419.467315 4.145217 1.154558 1.594527 -3.647918
934.893190 420.022626 4.166063 1.119265 1.621586 -3.670665
935.593060 420.558363 4.186719 1.084119 1.649471 -3.692228
936.293080 421.152315 4.209667 1.085573 1.663984 -3.711332
936.895750 421.715330 4.223800 1.077445 1.680450 -3.722323
937.494080 422.245337 4.211106 1.042630 1.689277 -3.713850
937.993580 422.778981 4.201371 1.049479 1.684754 -3.702933


==> Present and Future of SLAM in Extreme Underground Environments/figures/CTU-CRAS-Norlab/tikz_data/bull_rock_cave_trajectory_errors_cycle.txt <==
t traj_len abs_dist dx dy dz
0.000000 0.000000 0.082710 0.053014 -0.026096 -0.057874
2.000110 0.064572 0.155429 0.103914 -0.050832 -0.103808
4.000670 0.350202 0.219601 0.154049 -0.069458 -0.140247
5.099900 0.868980 0.271328 0.199701 -0.079626 -0.165524
6.100550 1.343740 0.325167 0.244358 -0.087509 -0.195870
8.100660 1.636584 0.372281 0.285699 -0.107486 -0.213110
9.400040 2.150543 0.425793 0.328459 -0.118857 -0.243490
10.100340 2.659214 0.470606 0.365951 -0.124519 -0.268411
11.100550 3.151020 0.502718 0.395133 -0.126050 -0.284090
13.200240 3.522142 0.538245 0.424559 -0.125447 -0.306137
15.299440 3.918965 0.558184 0.445422 -0.127687 -0.311230
15.800110 4.479133 0.573459 0.460539 -0.119897 -0.319975
16.200410 5.012185 0.588128 0.473356 -0.110600 -0.331054
16.700450 5.549811 0.596843 0.478917 -0.104773 -0.340415
17.300500 6.130794 0.589297 0.475920 -0.104917 -0.331306
18.000380 6.703772 0.581515 0.471127 -0.095820 -0.327136
18.399870 7.235826 0.593036 0.478745 -0.086625 -0.339104
18.800370 7.822679 0.605119 0.489165 -0.085221 -0.345867
19.200400 8.424839 0.609501 0.493282 -0.078971 -0.349181
19.800270 8.958542 0.610801 0.492693 -0.067443 -0.354659
20.600750 9.566029 0.602938 0.497042 -0.080325 -0.331710
20.999730 10.087814 0.592020 0.496505 -0.085758 -0.310832
21.499970 10.660939 0.580908 0.490992 -0.080015 -0.299965
21.900490 11.180771 0.585249 0.492485 -0.070664 -0.308190
22.499870 11.709217 0.578108 0.489016 -0.065894 -0.301214
23.000460 12.341871 0.564486 0.487447 -0.078936 -0.273513
23.300090 12.850121 0.552676 0.483991 -0.087548 -0.252068
23.799650 13.420336 0.538524 0.477486 -0.094390 -0.230447
24.299140 14.004595 0.528364 0.468510 -0.089992 -0.227087
24.699210 14.578757 0.519557 0.460802 -0.084382 -0.224680
25.099580 15.140253 0.500814 0.444785 -0.072389 -0.218496
25.799760 15.750996 0.475190 0.427313 -0.068696 -0.196189
26.400000 16.275375 0.453312 0.411026 -0.063989 -0.180151
27.000560 16.811206 0.446567 0.404630 -0.057600 -0.179941
28.700000 17.331939 0.437366 0.396416 -0.049943 -0.177902
29.399900 17.859263 0.426612 0.390879 -0.054539 -0.161978
29.999650 18.394172 0.413638 0.385029 -0.056673 -0.140133
31.100570 18.903947 0.406957 0.386803 -0.060623 -0.111007
33.100780 19.188045 0.411090 0.394834 -0.064367 -0.094648
35.199680 19.278287 0.418443 0.403490 -0.071128 -0.085038
35.900790 19.913939 0.419744 0.409563 -0.072864 -0.055979
36.300730 20.497174 0.431011 0.424141 -0.072544 -0.024745
36.601980 21.027126 0.445155 0.439464 -0.070932 0.001638
37.000250 21.569963 0.462510 0.456371 -0.071058 0.024318
37.700710 22.091875 0.471258 0.464719 -0.067392 0.039730
38.300230 22.660866 0.473904 0.467272 -0.060142 0.051234
38.799170 23.282030 0.475572 0.467899 -0.059416 0.060899
39.200000 23.823586 0.475473 0.466475 -0.060751 0.069170
39.698590 24.390622 0.454651 0.442938 -0.073948 0.071032
40.199800 24.914849 0.437372 0.421650 -0.091725 0.071358
40.699870 25.444461 0.421076 0.401383 -0.102716 0.075139
41.300520 26.028212 0.406764 0.384177 -0.108642 0.077856
41.899670 26.614995 0.397281 0.371095 -0.115568 0.082247
42.400120 27.130031 0.388947 0.359884 -0.120188 0.085545
42.900740 27.750189 0.380089 0.349783 -0.119404 0.088667
43.300820 28.251033 0.372906 0.342492 -0.118183 0.088264
43.801050 28.789103 0.368155 0.338569 -0.114973 0.087694
44.400110 29.304407 0.362926 0.334407 -0.109237 0.089188
44.901270 29.873965 0.355556 0.329218 -0.102704 0.086530
45.298930 30.370441 0.344548 0.321972 -0.096170 0.076150
46.099880 30.892956 0.332579 0.313017 -0.090643 0.066430
46.700430 31.492661 0.329105 0.308462 -0.087459 0.074244
47.399670 32.019877 0.320605 0.299729 -0.085787 0.074771
49.200110 32.523317 0.316541 0.297775 -0.084272 0.066534
50.500060 33.022021 0.317451 0.296136 -0.084146 0.077447
52.600380 33.084014 0.313814 0.292575 -0.084171 0.076120
53.700950 33.611939 0.302837 0.284652 -0.081809 0.063173
54.099990 34.267585 0.286363 0.271939 -0.078102 0.044191
54.399260 34.783025 0.270208 0.258571 -0.073055 0.028568
54.800390 35.323076 0.250906 0.240550 -0.070331 0.011957
55.399540 35.872202 0.232054 0.221428 -0.069407 0.001110
55.899470 36.405339 0.216137 0.204503 -0.067850 -0.017030
56.500300 36.983742 0.212382 0.197554 -0.063607 -0.045084
57.099840 37.528876 0.210416 0.194283 -0.059795 -0.054346
57.600280 38.107833 0.205668 0.192839 -0.058046 -0.041750
58.000560 38.617502 0.204889 0.196301 -0.056065 -0.017381
58.400600 39.117277 0.201422 0.193737 -0.054605 0.007424
59.000480 39.633608 0.198469 0.190531 -0.052103 0.019314
59.699690 40.155614 0.190644 0.184738 -0.046827 0.004921
60.600210 40.712427 0.189029 0.184672 -0.040349 0.000040
62.700510 41.063923 0.182063 0.178190 -0.036561 0.007641
64.799800 41.205446 0.182725 0.179670 -0.031563 0.010523
65.701130 41.715980 0.168744 0.166002 -0.027841 -0.011946
66.100860 42.285757 0.158970 0.153092 -0.023809 -0.035602
66.399690 42.790155 0.153714 0.143488 -0.020455 -0.051195
66.699980 43.317276 0.145287 0.130550 -0.018568 -0.060994
67.100320 43.893916 0.136996 0.116436 -0.016207 -0.070342
67.700650 44.398980 0.132633 0.105703 -0.013116 -0.079034
68.301030 44.908851 0.147442 0.105335 -0.003596 -0.103106
68.900470 45.519276 0.165274 0.101942 0.003616 -0.130040
69.300070 46.074741 0.176348 0.094386 0.007491 -0.148774
69.700490 46.607168 0.186914 0.082901 0.008837 -0.167291
70.199810 47.124099 0.204666 0.071816 0.009747 -0.191404
70.700990 47.649256 0.231601 0.064489 0.012004 -0.222117
71.300620 48.226011 0.262625 0.064473 0.018685 -0.253902
71.800370 48.756185 0.279211 0.068036 0.023022 -0.269815
72.299880 49.267316 0.293417 0.065648 0.026465 -0.284752
72.800200 49.820364 0.321461 0.062771 0.032089 -0.313636
73.299820 50.407190 0.358367 0.065489 0.041113 -0.349925
73.699880 50.947559 0.392959 0.059860 0.045154 -0.385739
74.200030 51.484434 0.427300 0.061050 0.050787 -0.419856
74.799890 52.061385 0.463620 0.050009 0.049757 -0.458221
75.199760 52.565003 0.493813 0.046893 0.051895 -0.488835
75.699630 53.144305 0.523868 0.043781 0.054758 -0.519156
76.199780 53.646677 0.543797 0.040633 0.055507 -0.539429
76.799790 54.170979 0.563031 0.036806 0.056477 -0.558981
77.400850 54.710256 0.583093 0.032893 0.056666 -0.579400
77.899840 55.346341 0.607545 0.023570 0.054116 -0.604671
78.399880 55.931307 0.632608 -0.000077 0.041726 -0.631230
78.899920 56.490408 0.665256 -0.013906 0.038412 -0.664001
79.399670 57.007614 0.685186 -0.033415 0.034628 -0.683494
80.100730 57.531019 0.686363 -0.048821 0.040117 -0.683448
80.999820 58.036189 0.693584 -0.061360 0.047385 -0.689238
83.002140 58.231277 0.701542 -0.066965 0.057536 -0.695964
85.099340 58.366038 0.695949 -0.074065 0.064011 -0.689030
85.799050 58.884343 0.685463 -0.072240 0.073057 -0.677719
86.299720 59.431353 0.658442 -0.077246 0.074675 -0.649617
86.699650 60.011046 0.623799 -0.079364 0.076938 -0.613928
87.099280 60.541105 0.594280 -0.084502 0.075934 -0.583320
87.599440 61.062107 0.574258 -0.090383 0.073270 -0.562347
88.299250 61.661120 0.544047 -0.082980 0.075980 -0.532286
88.699700 62.179732 0.515404 -0.085464 0.074787 -0.502737
89.099530 62.786957 0.483326 -0.088092 0.074413 -0.469368
89.499200 63.339496 0.452432 -0.089658 0.073747 -0.437284
90.099390 63.837595 0.422763 -0.090994 0.072626 -0.406416
90.700000 64.346056 0.402669 -0.103021 0.066886 -0.383478
91.200150 64.946453 0.370597 -0.107304 0.063527 -0.348988
91.699300 65.504356 0.336921 -0.108765 0.061125 -0.312969
92.199260 66.031940 0.312560 -0.117535 0.055180 -0.284314
92.699230 66.590205 0.295292 -0.121484 0.053404 -0.263794
93.099500 67.141407 0.288908 -0.133319 0.048678 -0.251643
93.500320 67.657363 0.279799 -0.129518 0.053408 -0.242199
94.099560 68.197513 0.257720 -0.130782 0.050933 -0.216151
94.599230 68.781590 0.231337 -0.136321 0.043767 -0.181708
94.999570 69.302197 0.213147 -0.142394 0.036658 -0.154310
95.599920 69.873359 0.208727 -0.153253 0.028683 -0.138773
96.299350 70.412035 0.215625 -0.156482 0.028523 -0.145582
97.199920 70.945062 0.216934 -0.158620 0.027459 -0.145417
99.299540 71.157221 0.217277 -0.162307 0.024860 -0.142295
101.299930 71.333473 0.225044 -0.161854 0.027724 -0.153882
101.999960 71.892922 0.219662 -0.158523 0.030025 -0.149065
102.399470 72.536337 0.210486 -0.153551 0.032723 -0.140198
102.699240 73.112253 0.208443 -0.153711 0.031997 -0.137104
103.099800 73.673750 0.208909 -0.154131 0.031804 -0.137387
103.799960 74.230941 0.208820 -0.151228 0.035317 -0.139601
104.399650 74.741256 0.213379 -0.146577 0.040628 -0.149650
105.099440 75.301516 0.218189 -0.136963 0.048544 -0.162761
105.598790 75.905616 0.227589 -0.119755 0.063494 -0.182822
106.099760 76.474194 0.240376 -0.112558 0.070127 -0.200483
106.599630 76.982430 0.255534 -0.109938 0.072442 -0.219006
107.199580 77.489999 0.272464 -0.113364 0.070597 -0.237490
107.799390 78.028179 0.288866 -0.108369 0.074796 -0.257109
108.299190 78.551178 0.297496 -0.107705 0.076586 -0.266530
108.999190 79.101450 0.313529 -0.112812 0.073554 -0.283132
109.699270 79.655890 0.343962 -0.109610 0.079688 -0.316141
111.299420 80.157545 0.368940 -0.116521 0.076235 -0.341655
113.299460 80.317789 0.376661 -0.113030 0.079737 -0.350342
115.398620 80.496669 0.367612 -0.111633 0.079740 -0.341055
115.999190 81.105124 0.363360 -0.118067 0.072841 -0.335835
116.399190 81.769744 0.360840 -0.125321 0.067037 -0.331672
116.799120 82.360409 0.358555 -0.134368 0.057589 -0.327399
117.399900 82.902365 0.349080 -0.133479 0.056624 -0.317544
117.999030 83.499838 0.340473 -0.126998 0.059935 -0.310163
118.499190 84.058370 0.347101 -0.125705 0.059103 -0.318095
118.998970 84.574947 0.350064 -0.121606 0.060031 -0.322728
119.499520 85.182398 0.335955 -0.120876 0.056988 -0.308232
119.999570 85.730957 0.332188 -0.121798 0.051678 -0.304702
120.699210 86.290182 0.327194 -0.119134 0.050119 -0.300585
121.199100 86.835468 0.312477 -0.118163 0.046704 -0.285479
121.698620 87.345818 0.315814 -0.114473 0.046492 -0.290642
122.198880 87.890567 0.323669 -0.108270 0.048694 -0.301111
122.698950 88.424198 0.322845 -0.103820 0.048709 -0.301791
123.098560 88.926723 0.307811 -0.102444 0.046868 -0.286455
123.498540 89.446422 0.297118 -0.103054 0.043600 -0.275242
124.098790 90.018751 0.298803 -0.097690 0.046447 -0.278537
124.701250 90.527375 0.299600 -0.089955 0.052085 -0.280990
125.299400 91.096825 0.291356 -0.085389 0.054676 -0.273144
125.798620 91.601413 0.282629 -0.082836 0.054835 -0.264595
126.398160 92.147325 0.275308 -0.079864 0.055266 -0.257608
127.099370 92.736538 0.268422 -0.077283 0.056252 -0.250825
127.699070 93.318684 0.255127 -0.080153 0.052350 -0.236484
128.303200 93.878518 0.238632 -0.079165 0.052760 -0.218848
128.998630 94.416109 0.219240 -0.080131 0.050937 -0.197612
129.898830 94.930251 0.201324 -0.078275 0.052096 -0.178018
131.998360 95.216106 0.199480 -0.073847 0.054617 -0.177076
133.998870 95.420248 0.204832 -0.074107 0.050519 -0.184152
134.498920 95.952906 0.213409 -0.067301 0.055635 -0.194727
134.898840 96.503036 0.226857 -0.057858 0.063113 -0.210079
135.399170 97.112389 0.235288 -0.051188 0.070573 -0.218540
135.998840 97.669486 0.234991 -0.051177 0.070353 -0.218294
136.699140 98.202476 0.250938 -0.051715 0.069628 -0.235473
137.398560 98.736920 0.269240 -0.052154 0.067985 -0.255241
139.498350 99.022446 0.266166 -0.058858 0.061058 -0.252293
141.498770 99.284772 0.275588 -0.059672 0.058809 -0.262544
142.399180 99.887635 0.263639 -0.063656 0.055354 -0.249779
142.799180 100.400051 0.248471 -0.067766 0.052671 -0.233177
143.199010 100.985760 0.238071 -0.072383 0.049547 -0.221322
143.698970 101.571581 0.234253 -0.069657 0.054317 -0.216961
144.599390 102.099874 0.225153 -0.063361 0.065536 -0.205874
145.098730 102.607502 0.209426 -0.061648 0.070782 -0.187213
145.599430 103.247976 0.198443 -0.060735 0.074507 -0.173608
146.000410 103.755823 0.195044 -0.057548 0.080598 -0.168031
147.398610 104.271239 0.184959 -0.065002 0.073496 -0.156789
148.198820 104.788164 0.175112 -0.072608 0.065948 -0.145062
148.698940 105.290548 0.165720 -0.081365 0.055138 -0.133426
149.198770 105.914052 0.155996 -0.088201 0.047787 -0.119465
149.697790 106.510622 0.150167 -0.086849 0.056074 -0.108918
150.298590 107.089171 0.153030 -0.080262 0.069750 -0.110051
150.798830 107.596364 0.155534 -0.076511 0.082378 -0.107474
151.398510 108.156031 0.157104 -0.074819 0.091532 -0.103469
151.998200 108.739032 0.158393 -0.075545 0.094199 -0.102508
152.597920 109.331547 0.164630 -0.075829 0.095948 -0.110213
153.098470 109.913848 0.172598 -0.073554 0.101964 -0.118251
153.600990 110.470551 0.173504 -0.074478 0.104012 -0.117210
154.198380 111.051341 0.170689 -0.075479 0.103471 -0.112833
154.698440 111.590537 0.172629 -0.075702 0.104151 -0.114990
155.198440 112.130048 0.172224 -0.075975 0.106962 -0.111571
155.998690 112.670489 0.165492 -0.078325 0.104662 -0.101483
156.697970 113.234076 0.164148 -0.079150 0.104282 -0.099021
157.199220 113.776361 0.157141 -0.081479 0.100976 -0.088647
157.899220 114.311975 0.165664 -0.079051 0.107467 -0.098216
158.600100 114.845458 0.169897 -0.077868 0.111735 -0.101572
159.298590 115.408534 0.170620 -0.079218 0.122021 -0.089143
160.198940 115.909250 0.177740 -0.077738 0.134449 -0.086439
162.199300 116.325336 0.188944 -0.075208 0.144561 -0.095634
164.199420 116.470229 0.183297 -0.076705 0.137999 -0.093115
166.199610 116.987974 0.195336 -0.072883 0.140941 -0.113929
166.604950 117.531250 0.205545 -0.069281 0.146842 -0.126041
166.898190 118.045867 0.214831 -0.067736 0.157383 -0.129594
167.297800 118.686251 0.223510 -0.065670 0.167013 -0.133233
167.897960 119.224313 0.237257 -0.060808 0.175388 -0.147757
168.698850 119.783684 0.261327 -0.053886 0.193250 -0.167459
169.198820 120.322038 0.278175 -0.048004 0.199105 -0.188239
169.699130 120.893431 0.290473 -0.042545 0.200232 -0.206086
170.198770 121.511640 0.312012 -0.035016 0.210784 -0.227367
170.698640 122.103038 0.328704 -0.029363 0.220525 -0.241977
171.298710 122.648054 0.335429 -0.024781 0.218427 -0.253354
171.998750 123.199949 0.357131 -0.014516 0.217272 -0.283063
172.699090 123.755018 0.375346 -0.004054 0.209655 -0.311309
173.298490 124.276903 0.391786 0.003453 0.203883 -0.334539
173.999160 124.788046 0.409640 0.011566 0.200413 -0.357079
176.099140 125.095248 0.423027 0.016860 0.194190 -0.375444
178.198960 125.369798 0.428582 0.019516 0.197033 -0.380105
180.199340 125.632686 0.425797 0.018078 0.196591 -0.377264
182.299030 125.711618 0.423309 0.017811 0.194566 -0.375523
184.299480 125.806827 0.420779 0.017054 0.195205 -0.372370
186.399530 125.879767 0.418728 0.016969 0.191373 -0.372050
188.399760 125.990596 0.424242 0.019004 0.197379 -0.375049
190.499440 126.169439 0.426325 0.020109 0.198853 -0.376572
192.599490 126.398724 0.420450 0.018183 0.196292 -0.371372
194.700150 126.602434 0.427547 0.020726 0.198130 -0.378301
196.700400 126.772819 0.424931 0.019692 0.197680 -0.375634
198.799240 126.918006 0.426097 0.020213 0.197859 -0.376831
200.800530 127.051446 0.424112 0.019647 0.194889 -0.376169
202.899900 127.197076 0.429803 0.021178 0.199283 -0.380222
204.999510 127.407151 0.419461 0.017898 0.192916 -0.372036
207.099080 127.527803 0.424319 0.019295 0.195216 -0.376251
209.199060 127.616521 0.425258 0.019628 0.197723 -0.375985
211.298260 127.729984 0.427575 0.020499 0.193551 -0.380708
213.298590 127.899411 0.423875 0.018710 0.198283 -0.374171
215.398470 128.057613 0.430115 0.020494 0.200107 -0.380179
217.398510 128.285152 0.419392 0.017279 0.192505 -0.372200
219.400180 128.438662 0.425534 0.018341 0.199733 -0.375299
221.498250 128.580547 0.423169 0.017256 0.193353 -0.376017
223.498320 128.742578 0.430527 0.019019 0.199648 -0.380962
225.598250 128.951762 0.419592 0.014840 0.199463 -0.368852
227.598440 129.198852 0.428707 0.017680 0.196371 -0.380678
229.698180 129.387873 0.423470 0.015906 0.195966 -0.375061
231.698200 129.536193 0.424164 0.015594 0.197635 -0.374983
233.798110 129.842869 0.408580 0.010093 0.198515 -0.356970
235.202870 130.345320 0.382958 0.001299 0.190754 -0.332066
236.497730 130.853498 0.357003 -0.007687 0.180135 -0.308129
237.598350 131.355230 0.339068 -0.015759 0.186958 -0.282428
238.898440 131.865525 0.323808 -0.023552 0.192724 -0.259142
240.498570 132.400633 0.306678 -0.031324 0.194560 -0.234982
241.798880 132.909345 0.287758 -0.039623 0.190108 -0.212353
243.799130 133.147297 0.279774 -0.042781 0.185057 -0.205420
245.799130 133.282099 0.275148 -0.045028 0.185958 -0.197734
247.898540 133.350388 0.277468 -0.043949 0.186444 -0.200737
249.903390 133.451531 0.277195 -0.043874 0.190272 -0.196745
251.998580 133.548179 0.276992 -0.042542 0.186273 -0.200542
254.098260 133.616289 0.273471 -0.043411 0.185172 -0.196502
256.098530 133.720731 0.277939 -0.041258 0.186625 -0.201790
258.198460 133.879754 0.272904 -0.043090 0.188269 -0.192807
260.298330 134.001855 0.275057 -0.041424 0.185472 -0.198848
262.298600 134.042287 0.273003 -0.042076 0.184838 -0.196456
264.398120 134.072049 0.273252 -0.042186 0.184745 -0.196866
266.398220 134.158985 0.274271 -0.042746 0.188991 -0.194113
268.498050 134.216145 0.275523 -0.041856 0.188436 -0.196604
270.597710 134.359340 0.272281 -0.042712 0.182270 -0.197713
272.697680 134.475684 0.272906 -0.042368 0.182835 -0.198126
274.798180 134.550068 0.271887 -0.043143 0.184838 -0.194669
275.997410 135.125146 0.257177 -0.049690 0.183958 -0.172714
276.397190 135.707863 0.241180 -0.055693 0.177752 -0.153201
276.796890 136.304793 0.239205 -0.057145 0.178785 -0.148288
277.196890 136.826718 0.245561 -0.056107 0.184444 -0.152094
277.997750 137.398598 0.233939 -0.059368 0.173656 -0.145074
278.497300 137.966412 0.213578 -0.068179 0.163285 -0.119604
278.897090 138.468758 0.198490 -0.074307 0.154159 -0.100557
279.398940 139.112264 0.186090 -0.080413 0.147187 -0.080618
279.797760 139.756271 0.173380 -0.084845 0.134279 -0.069505
280.197450 140.296079 0.169269 -0.087478 0.131479 -0.060932
280.797320 140.896197 0.152207 -0.092175 0.110636 -0.049298
281.397610 141.469910 0.140621 -0.098945 0.096591 -0.025580
281.998990 142.012925 0.138668 -0.105170 0.090279 0.004211
282.498010 142.587917 0.148371 -0.111706 0.090295 0.037183
282.997660 143.145801 0.161051 -0.119371 0.085023 0.066776
283.497470 143.656599 0.171040 -0.122162 0.086955 0.082279
283.998240 144.199382 0.165997 -0.119933 0.085420 0.076646
284.397170 144.732251 0.153377 -0.115449 0.081761 0.059256
285.397260 145.232390 0.154160 -0.114303 0.082079 0.062954
285.996360 145.789142 0.154552 -0.117568 0.071144 0.070729
286.397060 146.296486 0.153618 -0.118579 0.068624 0.069485
286.799010 146.820541 0.149979 -0.118161 0.067962 0.062553
287.297210 147.433635 0.141457 -0.117453 0.064370 0.045513
287.697010 147.967441 0.131121 -0.115636 0.057341 0.023088
288.196640 148.516441 0.126717 -0.112811 0.057710 -0.000595
288.996720 149.088318 0.128854 -0.113483 0.061032 0.000355
289.497240 149.605263 0.129528 -0.111959 0.065069 0.002946
289.998300 150.183453 0.130018 -0.110826 0.067985 -0.000598
290.496810 150.770598 0.128414 -0.109759 0.066039 -0.009058
290.996140 151.287881 0.128402 -0.110078 0.065512 -0.008831
291.497160 151.818085 0.127111 -0.110053 0.063379 -0.005347
291.996560 152.407397 0.126713 -0.116531 0.049756 -0.001053
292.596620 152.912747 0.127527 -0.121432 0.038953 0.000380
293.096680 153.467676 0.128275 -0.124775 0.029750 -0.000830
293.596610 154.055264 0.128093 -0.124062 0.031052 0.007217
294.197690 154.620293 0.129132 -0.126095 0.027139 0.006222
294.897270 155.150538 0.126645 -0.123123 0.026286 -0.013735
295.396440 155.750911 0.134461 -0.129211 0.010246 -0.035768
295.796920 156.270430 0.143298 -0.131862 0.002204 -0.056052
296.397140 156.851996 0.148925 -0.127462 0.006117 -0.076776
296.996480 157.375249 0.156166 -0.124802 0.007562 -0.093569
297.597430 157.943738 0.154873 -0.119363 0.014874 -0.097555
298.097330 158.513001 0.143643 -0.109827 0.029400 -0.087789
298.696800 159.092154 0.136441 -0.104002 0.037173 -0.080111
299.196640 159.654194 0.136843 -0.100447 0.040752 -0.083520
299.601060 160.180160 0.142043 -0.101766 0.035204 -0.092631
300.097870 160.748486 0.144631 -0.098978 0.037279 -0.098649
300.696900 161.315634 0.153256 -0.094935 0.038649 -0.113934
301.197500 161.897042 0.163961 -0.092271 0.039791 -0.129560
301.797650 162.469597 0.166032 -0.091848 0.040830 -0.132150
302.297650 162.995457 0.171464 -0.093501 0.043417 -0.137013
302.797400 163.551683 0.185043 -0.095118 0.044149 -0.152461
303.297510 164.092783 0.192058 -0.089594 0.048821 -0.162714
303.897760 164.701145 0.182876 -0.089056 0.048274 -0.152257
304.397790 165.290277 0.165989 -0.085028 0.052667 -0.132472
304.898340 165.812472 0.163948 -0.080105 0.057105 -0.131153
305.397710 166.373061 0.165823 -0.080410 0.056721 -0.133470
305.997640 166.977779 0.158495 -0.083045 0.055171 -0.123208
306.598340 167.499551 0.156341 -0.083306 0.056414 -0.119666
307.097960 168.011387 0.167129 -0.084943 0.055198 -0.132928
307.597520 168.562868 0.172935 -0.079447 0.061582 -0.140721
308.096900 169.158997 0.173139 -0.074281 0.068019 -0.140829
308.597160 169.668828 0.163225 -0.071262 0.072643 -0.127621
309.097930 170.215490 0.146758 -0.072215 0.073439 -0.104545
309.697000 170.790747 0.131873 -0.072273 0.072532 -0.083103
310.198060 171.367731 0.129441 -0.070035 0.074146 -0.079703
310.697920 171.917429 0.131081 -0.074260 0.069573 -0.082628
311.297730 172.477576 0.122968 -0.077788 0.065926 -0.068730
311.797660 172.981464 0.120259 -0.077530 0.065567 -0.064438
312.299800 173.554006 0.130472 -0.076335 0.065984 -0.082716
312.902140 174.100363 0.143646 -0.081971 0.061616 -0.100590
313.497650 174.646263 0.138825 -0.087443 0.056393 -0.091902
313.997580 175.219374 0.138456 -0.085474 0.058376 -0.091959
314.499150 175.814725 0.148789 -0.081326 0.062385 -0.107854
314.998080 176.350127 0.164346 -0.079336 0.065229 -0.128299
315.498070 176.870115 0.174425 -0.078964 0.066930 -0.140389
315.997430 177.407060 0.175528 -0.079803 0.068050 -0.140751
316.497000 177.934295 0.166011 -0.083000 0.066775 -0.127325
316.898080 178.450754 0.158560 -0.083344 0.066911 -0.117124
317.397600 179.042819 0.157030 -0.089487 0.062796 -0.112726
317.997700 179.637753 0.146089 -0.089727 0.062370 -0.096959
318.597410 180.224898 0.131765 -0.087623 0.062662 -0.075880
319.103630 180.743839 0.121035 -0.089024 0.060076 -0.055812
319.597410 181.358508 0.108074 -0.082748 0.062042 -0.031362
319.997320 181.905055 0.101787 -0.081925 0.059707 -0.009160
320.497950 182.429282 0.102033 -0.083952 0.056669 0.012307
320.997210 182.944757 0.100697 -0.076680 0.059790 0.026176
321.597440 183.502531 0.102918 -0.078036 0.057355 0.034827
322.197480 184.085153 0.111068 -0.077391 0.056273 0.056392
322.698100 184.599047 0.121083 -0.075900 0.056101 0.075848
323.197560 185.120785 0.134166 -0.076871 0.053760 0.095923
323.697570 185.740832 0.148050 -0.071812 0.054837 0.117281
324.097050 186.270501 0.163496 -0.072444 0.054742 0.135964
324.597000 186.803453 0.179157 -0.070107 0.051735 0.156543
325.097420 187.338515 0.189989 -0.056522 0.056888 0.172235
325.697780 187.862423 0.195498 -0.039563 0.061776 0.181212
326.397020 188.384533 0.203064 -0.020820 0.067663 0.190324
326.897200 188.979666 0.227234 -0.006697 0.068213 0.216650
327.297520 189.503683 0.248244 -0.005848 0.060934 0.240578
327.797480 190.080488 0.269823 -0.010332 0.048853 0.265162
328.497030 190.672084 0.269575 -0.028297 0.033519 0.265982
328.997600 191.178189 0.261490 -0.039945 0.025418 0.257168
329.498090 191.751071 0.258000 -0.042405 0.021210 0.253606
329.997010 192.354571 0.265994 -0.039046 0.017304 0.262543
330.496900 192.933457 0.273775 -0.024290 0.018669 0.272056
331.097430 193.505970 0.281991 -0.009267 0.019733 0.281147
331.597060 194.090250 0.288658 0.019329 0.028452 0.286601
332.098700 194.672733 0.295009 0.051056 0.039249 0.287894
332.702150 195.206613 0.311518 0.076916 0.044670 0.298550
333.197170 195.720100 0.329514 0.092469 0.045042 0.313050
333.797440 196.244640 0.338040 0.091810 0.038521 0.323045
334.598090 196.753060 0.342734 0.089563 0.033293 0.329145
336.396640 197.252652 0.337764 0.088538 0.030754 0.324499
337.396630 197.834448 0.321759 0.095675 0.034577 0.305253
337.898460 198.370693 0.303425 0.105801 0.041219 0.281378
338.397080 198.877552 0.288363 0.119089 0.050055 0.257809
338.997030 199.390969 0.276598 0.130661 0.054213 0.237687
339.496980 199.886414 0.277239 0.146216 0.055112 0.229009
339.896180 200.462358 0.281020 0.156705 0.048886 0.228092
340.296130 201.077324 0.289865 0.166868 0.039121 0.233765
340.797730 201.655486 0.300991 0.179789 0.031066 0.239387
341.397040 202.187749 0.307386 0.190930 0.026028 0.239488
341.996820 202.721093 0.303097 0.198737 0.021555 0.227830
342.597750 203.288478 0.291927 0.201537 0.017321 0.210486
343.196870 203.862391 0.290261 0.204171 0.008304 0.206147
343.597260 204.384991 0.298357 0.208051 -0.001716 0.213843
343.997080 204.897803 0.311341 0.210802 -0.014854 0.228637
344.496570 205.499767 0.332972 0.222475 -0.025510 0.246424
344.996580 206.118648 0.346111 0.233977 -0.033484 0.252837
345.497530 206.675090 0.342958 0.235403 -0.038572 0.246410
346.096570 207.252404 0.336026 0.236048 -0.043175 0.235225
346.596500 207.763098 0.337939 0.242029 -0.048929 0.230718
347.296670 208.349856 0.332224 0.247380 -0.053263 0.215265
347.901200 208.888984 0.325509 0.251103 -0.057946 0.198861
348.896670 209.447894 0.321209 0.253631 -0.062382 0.186962
349.396180 210.000394 0.313291 0.253772 -0.064804 0.171906
349.896050 210.542578 0.301277 0.251986 -0.065628 0.151539
350.496300 211.091425 0.292060 0.254910 -0.066492 0.126090
351.096990 211.609828 0.286138 0.255291 -0.069288 0.109091
351.696460 212.223324 0.273122 0.250500 -0.070207 0.083165
352.096770 212.724203 0.262724 0.245303 -0.070035 0.062811
352.596330 213.292924 0.252038 0.238483 -0.068675 0.043962
353.096000 213.875500 0.251354 0.239171 -0.070007 0.032790
353.597100 214.397579 0.253220 0.241203 -0.071842 0.027933
354.196310 214.909469 0.256198 0.243454 -0.076047 0.024170
354.796310 215.445678 0.256380 0.243880 -0.078350 0.010700
355.396170 215.964865 0.256745 0.244203 -0.079088 0.005278
355.895350 216.575914 0.264340 0.250838 -0.082358 0.013162
356.395600 217.184835 0.277381 0.261423 -0.089408 0.024584
356.896010 217.797511 0.287051 0.270094 -0.092953 0.028414
357.295750 218.318343 0.292410 0.276251 -0.088827 0.036037
357.796480 218.837403 0.300271 0.285263 -0.082945 0.043682
358.395330 219.446212 0.336479 0.325474 -0.066188 0.053888
359.001680 220.033378 0.367657 0.358733 -0.057424 0.056434
359.496110 220.585534 0.392453 0.385081 -0.055174 0.051841
359.995510 221.200864 0.413841 0.408027 -0.053644 0.043598
360.596300 221.781789 0.425397 0.420709 -0.055261 0.030213
361.095700 222.314958 0.430558 0.426373 -0.058388 0.013303
361.596220 222.816604 0.426195 0.420698 -0.067742 -0.008172
362.195580 223.410117 0.420474 0.412052 -0.076682 -0.033631
362.695820 223.929454 0.409095 0.396009 -0.078579 -0.066038
363.195650 224.447907 0.402601 0.382610 -0.077135 -0.098728
363.896430 225.012234 0.400384 0.372003 -0.075241 -0.127515
364.695700 225.527671 0.403173 0.367676 -0.070175 -0.149794
366.595780 226.038340 0.409607 0.367080 -0.064905 -0.169758
368.695470 226.106769 0.409157 0.364230 -0.059726 -0.176575
370.295430 226.654256 0.406641 0.364766 -0.062492 -0.168516
372.394980 226.807259 0.402417 0.361524 -0.057504 -0.167131
374.494640 227.086874 0.401074 0.360820 -0.055950 -0.165949
376.495230 227.207790 0.398068 0.358994 -0.052407 -0.163814
378.495360 227.288644 0.398052 0.358359 -0.047143 -0.166738
380.594010 227.646637 0.411206 0.369239 -0.052032 -0.173336
381.595580 228.185793 0.426596 0.383760 -0.063811 -0.175044
382.694430 228.695923 0.441892 0.398190 -0.075928 -0.175922
383.797130 229.250814 0.457862 0.413464 -0.090191 -0.174787
384.794830 229.756856 0.474143 0.428492 -0.103650 -0.174535
386.596860 230.259826 0.495191 0.444538 -0.110333 -0.188219
388.697320 230.458349 0.503225 0.450199 -0.111408 -0.195305
390.794450 230.479443 0.505101 0.451799 -0.110208 -0.197127
392.794450 230.505511 0.505920 0.452602 -0.110536 -0.197201
394.794590 230.525206 0.507039 0.453729 -0.109452 -0.198087
396.894230 230.559622 0.507211 0.454185 -0.109766 -0.197307
397.993890 231.100599 0.495993 0.442755 -0.094537 -0.202582
398.794500 231.646985 0.509422 0.452623 -0.097938 -0.212254
399.293380 232.236082 0.521322 0.459028 -0.096955 -0.227310
399.700820 232.756592 0.539438 0.471410 -0.102416 -0.241407
400.095450 233.293547 0.555826 0.480890 -0.101114 -0.259738
400.598730 233.861657 0.571063 0.490905 -0.098370 -0.274679
400.994440 234.415772 0.589562 0.504123 -0.101014 -0.288513
401.395140 234.949395 0.600406 0.509179 -0.094399 -0.303830
401.893880 235.550872 0.622915 0.523382 -0.096422 -0.323723
402.396780 236.156510 0.639011 0.529256 -0.088524 -0.346967
403.094420 236.707423 0.659712 0.541000 -0.089551 -0.366769
403.696080 237.242497 0.672194 0.547373 -0.087450 -0.380237
404.494190 237.823974 0.686090 0.558828 -0.093842 -0.386814
405.892760 238.326854 0.693181 0.563510 -0.096001 -0.392098
406.497690 238.880290 0.699031 0.559720 -0.080199 -0.411006
407.496410 239.403291 0.707829 0.563697 -0.076133 -0.421274
407.999020 239.918374 0.706718 0.561830 -0.073549 -0.422360
408.393480 240.475385 0.700271 0.556884 -0.067379 -0.419190
408.900720 241.019024 0.702827 0.564229 -0.078357 -0.411670
410.994010 241.390796 0.713851 0.577382 -0.093101 -0.409323
412.994030 241.414085 0.715503 0.579252 -0.093176 -0.409548
415.093810 241.440789 0.717004 0.579954 -0.091623 -0.411525
417.094090 241.446729 0.718079 0.580942 -0.091203 -0.412100
419.094230 241.451175 0.718946 0.581675 -0.090767 -0.412672
421.094310 241.456778 0.719947 0.582408 -0.090326 -0.413480
423.193600 241.461415 0.720894 0.583155 -0.090149 -0.414115
425.293310 241.470203 0.721846 0.584073 -0.090313 -0.414444
427.293630 241.477859 0.722531 0.584543 -0.089961 -0.415052
429.393480 241.482751 0.723169 0.585153 -0.089950 -0.415306
431.493610 241.501304 0.723553 0.585786 -0.090453 -0.414972
433.493650 241.510099 0.723938 0.585928 -0.090048 -0.415531
435.593020 241.526228 0.724520 0.586130 -0.089566 -0.416363
437.597530 241.540362 0.724800 0.586584 -0.090000 -0.416118
439.692970 241.548498 0.724835 0.586805 -0.090229 -0.415818
441.793010 241.555025 0.725287 0.587077 -0.090139 -0.416242


==> Present and Future of SLAM in Extreme Underground Environments/figures/CTU-CRAS-Norlab/tikz_data/bull_rock_cave_trajectory_errors_front.txt <==
t traj_len abs_dist dx dy dz
0.000000 0.000000 1.052539 -0.521955 0.430394 -0.806326
0.598800 0.573281 1.052040 -0.533588 0.433938 -0.796096
1.100150 1.145422 1.036411 -0.535717 0.432889 -0.774443
1.600230 1.718804 1.034990 -0.545881 0.435696 -0.763798
2.100630 2.225935 1.040687 -0.542316 0.434982 -0.774412
2.999170 2.779512 1.037123 -0.540593 0.431664 -0.772690
3.598810 3.290050 1.026254 -0.529814 0.424339 -0.769695
4.198290 3.817104 1.010996 -0.506803 0.412263 -0.771559
5.398010 4.327886 1.000521 -0.485622 0.399584 -0.778168
10.098980 4.935868 0.988908 -0.483002 0.394610 -0.767418
10.498240 5.584387 0.980516 -0.477787 0.387989 -0.763280
10.799190 6.094163 0.978635 -0.478379 0.389237 -0.759852
11.199590 6.683079 0.967877 -0.471109 0.384789 -0.752848
11.799670 7.239936 0.949368 -0.478490 0.383750 -0.724626
12.399470 7.772497 0.943847 -0.494048 0.389207 -0.703763
12.898850 8.346283 0.935115 -0.485981 0.383069 -0.701086
13.400600 8.891107 0.911636 -0.473101 0.371583 -0.684968
13.900840 9.407190 0.908464 -0.462996 0.362578 -0.692444
14.398700 10.028358 0.940519 -0.461452 0.365498 -0.733519
14.898470 10.592754 0.959888 -0.457788 0.362391 -0.761897
15.502000 11.151208 0.935145 -0.458825 0.357862 -0.732059
15.998810 11.659352 0.907463 -0.458007 0.354499 -0.698605
16.499070 12.171570 0.897004 -0.443629 0.347419 -0.697932
16.999520 12.748640 0.882512 -0.424632 0.336796 -0.696479
17.497630 13.338750 0.874561 -0.433385 0.339029 -0.679775
17.897900 13.853926 0.857308 -0.430486 0.332597 -0.662600
18.500460 14.428094 0.858990 -0.448524 0.340400 -0.648705
19.100190 14.976337 0.871886 -0.460616 0.348632 -0.653049
19.697850 15.569624 0.858139 -0.443282 0.337153 -0.652864
20.199140 16.152508 0.829810 -0.431815 0.327307 -0.628483
20.698120 16.673325 0.812792 -0.428310 0.320452 -0.611958
21.299360 17.257993 0.830685 -0.442697 0.329140 -0.621067
21.797760 17.866010 0.849534 -0.447802 0.331795 -0.641166
22.297850 18.404395 0.837364 -0.445204 0.326296 -0.629685
22.897460 18.967814 0.828557 -0.444017 0.320486 -0.621807
23.498360 19.546195 0.815517 -0.441457 0.314265 -0.609444
24.099510 20.122547 0.838369 -0.457604 0.323697 -0.623443
24.697580 20.700022 0.834925 -0.451367 0.318785 -0.625894
25.299860 21.287598 0.822676 -0.455932 0.317220 -0.606872
25.897590 21.849212 0.797151 -0.457836 0.313763 -0.572179
26.597880 22.389283 0.795681 -0.455359 0.311456 -0.573368
27.298840 22.893629 0.797489 -0.452859 0.309045 -0.579136
31.499160 23.422234 0.775682 -0.447685 0.303491 -0.556016
32.099700 23.998252 0.770884 -0.448530 0.302686 -0.549057
32.501950 24.550629 0.776813 -0.456798 0.306972 -0.548217
32.899440 25.150016 0.797534 -0.462620 0.313920 -0.568768
33.398020 25.685265 0.825092 -0.466027 0.322013 -0.599920
34.098410 26.266572 0.808247 -0.436989 0.305312 -0.607526
34.598070 26.826687 0.804687 -0.417637 0.296517 -0.620627
35.097840 27.406810 0.842196 -0.410630 0.300265 -0.671206
35.497740 27.978181 0.869021 -0.393530 0.294223 -0.716774
35.998170 28.568195 0.880132 -0.385030 0.291768 -0.735701
36.598160 29.167291 0.875541 -0.384117 0.291971 -0.730602
37.097640 29.717028 0.889582 -0.389828 0.300648 -0.740946
37.697560 30.313046 0.895233 -0.388636 0.302083 -0.747763
38.298420 30.888958 0.918094 -0.398985 0.313526 -0.765120
38.897390 31.463047 0.922851 -0.388608 0.310547 -0.777302
39.398130 32.000877 0.919838 -0.384410 0.308271 -0.776724
39.797960 32.551311 0.903379 -0.375772 0.302263 -0.763889
40.299730 33.138400 0.875103 -0.364513 0.294210 -0.739172
40.798820 33.718256 0.860006 -0.356279 0.289013 -0.727425
41.297950 34.275256 0.842530 -0.332623 0.275011 -0.723594
41.898290 34.826523 0.816379 -0.314381 0.263324 -0.705903
42.398080 35.354255 0.793501 -0.310863 0.258456 -0.682795
42.898500 35.900321 0.781273 -0.312931 0.258442 -0.667585
43.398370 36.516327 0.763647 -0.297927 0.249402 -0.657415
43.898140 37.103829 0.762288 -0.299877 0.249214 -0.655018
44.497920 37.619603 0.775327 -0.291019 0.248582 -0.674275
44.998100 38.160149 0.790505 -0.275094 0.242431 -0.700320
45.497780 38.682231 0.779180 -0.264874 0.218104 -0.699567
45.997840 39.274475 0.756638 -0.260188 0.198256 -0.682274
46.598780 39.866238 0.753374 -0.257926 0.186860 -0.682737
47.198530 40.455614 0.783089 -0.254068 0.190793 -0.715735
47.797940 41.054181 0.808704 -0.234908 0.189638 -0.750238
48.397570 41.597719 0.803580 -0.213672 0.184102 -0.752457
49.097880 42.159002 0.794590 -0.201095 0.179263 -0.747528
50.198840 42.687918 0.800658 -0.189502 0.179218 -0.756983
54.098160 43.209040 0.789968 -0.166114 0.169612 -0.753450
54.497200 43.817971 0.765559 -0.149699 0.160973 -0.733320
54.797200 44.324494 0.739206 -0.148603 0.158889 -0.706468
55.197220 44.973262 0.688316 -0.145046 0.148733 -0.656216
55.598150 45.538456 0.637763 -0.150649 0.146024 -0.602265
56.198030 46.112838 0.583520 -0.156677 0.141312 -0.544039
56.797750 46.726535 0.541903 -0.149112 0.132073 -0.503966
57.199400 47.238260 0.516401 -0.146354 0.128418 -0.478288
57.599000 47.843750 0.486504 -0.149858 0.127959 -0.444809
58.099440 48.424538 0.441112 -0.146493 0.121271 -0.398011
58.599800 48.979589 0.395085 -0.156614 0.120238 -0.342209
59.099630 49.505720 0.361091 -0.158311 0.117424 -0.302549
59.598630 50.063504 0.356738 -0.147431 0.114710 -0.303921
60.097480 50.638229 0.353281 -0.138794 0.113503 -0.304402
60.598640 51.239387 0.344690 -0.146925 0.120013 -0.287786
61.098100 51.748322 0.332974 -0.157894 0.127044 -0.264199
61.798490 52.320403 0.310949 -0.179939 0.136081 -0.213994
62.499140 52.849366 0.297059 -0.187233 0.140455 -0.182922
63.198010 53.395347 0.285004 -0.180700 0.139963 -0.170250
65.298330 53.903170 0.272359 -0.181584 0.141918 -0.145141
67.597250 54.468092 0.269301 -0.177267 0.142367 -0.144330
67.998730 55.002614 0.262550 -0.178356 0.144518 -0.127422
68.398610 55.621733 0.245222 -0.176270 0.141504 -0.095076
68.798570 56.174271 0.233294 -0.174748 0.138978 -0.067635
69.497960 56.708625 0.234494 -0.179054 0.141555 -0.053754
70.298600 57.260749 0.241922 -0.183525 0.145638 -0.060285
70.797230 57.826868 0.210928 -0.167082 0.128379 -0.009655
71.198000 58.412775 0.195683 -0.150616 0.112958 0.053357
71.697830 58.963111 0.187034 -0.129666 0.097516 0.093055
72.397430 59.487809 0.180509 -0.119178 0.089820 0.101550
72.897500 60.038758 0.186641 -0.118702 0.089357 0.112960
73.298130 60.538922 0.187878 -0.111184 0.083855 0.126114
73.897950 61.124719 0.198096 -0.096602 0.068188 0.158935
74.497690 61.638816 0.215829 -0.087094 0.057322 0.188974
75.097690 62.206398 0.229831 -0.078093 0.048188 0.210717
75.997850 62.757425 0.206873 -0.083088 0.057070 0.180654
78.497720 63.257836 0.182772 -0.092167 0.072459 0.140216
81.900280 63.816965 0.216735 -0.080973 0.055011 0.193368
82.298080 64.371638 0.245283 -0.066879 0.036785 0.233105
82.697900 64.951545 0.270690 -0.058822 0.024825 0.263053
83.197650 65.520045 0.277309 -0.049870 0.016056 0.272315
83.797410 66.103710 0.292565 -0.051476 0.013666 0.287676
84.297860 66.627884 0.304369 -0.041341 0.002058 0.301541
84.797360 67.136482 0.314833 -0.033031 -0.008495 0.312980
85.197380 67.677059 0.321619 -0.022414 -0.020009 0.320212
85.597970 68.189749 0.331923 -0.014135 -0.031527 0.330120
86.299420 68.725444 0.339985 -0.021506 -0.030949 0.337890
87.097590 69.277610 0.313921 -0.026392 -0.023604 0.311918
87.698220 69.859467 0.332630 -0.023681 -0.034314 0.330007
88.197490 70.435973 0.339044 -0.017736 -0.046378 0.335388
88.697290 70.980973 0.338264 -0.017896 -0.049980 0.334072
89.197800 71.518323 0.313043 -0.015598 -0.046926 0.309113
89.802660 72.024689 0.281685 -0.018776 -0.036850 0.278632
90.597670 72.582892 0.270366 -0.009711 -0.041599 0.266970
91.197300 73.118418 0.234629 -0.014702 -0.028083 0.232478
91.697460 73.656170 0.200602 -0.004216 -0.030048 0.198294
92.197690 74.220971 0.182085 0.007615 -0.037022 0.178119
92.697550 74.752100 0.186386 0.016709 -0.046918 0.179609
93.397640 75.292850 0.193031 0.016558 -0.049026 0.185966
94.397760 75.792622 0.169604 0.014110 -0.042498 0.163586
99.998000 76.330484 0.161094 0.014989 -0.041650 0.154893
100.497260 76.941761 0.169444 0.019632 -0.048978 0.161019
100.897000 77.589351 0.185358 0.023235 -0.055421 0.175346
101.298080 78.220602 0.203235 0.020703 -0.057123 0.193940
101.798610 78.758793 0.213295 0.017205 -0.057111 0.204785
102.598300 79.327000 0.201728 0.019134 -0.058429 0.192131
103.198010 79.889127 0.174761 0.014649 -0.053050 0.165869
103.597470 80.443060 0.159566 0.016588 -0.054304 0.149121
103.997090 81.037370 0.152946 0.012784 -0.053197 0.142825
104.397790 81.555086 0.160769 0.008735 -0.053132 0.151484
104.902660 82.097397 0.176022 0.003803 -0.052490 0.167971
105.597760 82.643634 0.180091 0.001812 -0.053347 0.171999
106.197550 83.229419 0.191699 0.001468 -0.055250 0.183559
106.698120 83.833871 0.205848 -0.000521 -0.056180 0.198033
107.198050 84.396590 0.209334 -0.003719 -0.055706 0.201752
107.697310 84.977175 0.226757 -0.003182 -0.057369 0.219357
108.203060 85.565783 0.252333 -0.000760 -0.060102 0.245070
108.698360 86.119995 0.265487 0.000737 -0.062560 0.258010
109.097610 86.672110 0.267996 0.002493 -0.065725 0.259800
109.597280 87.203801 0.269286 0.003155 -0.066755 0.260862
110.197850 87.792291 0.286645 0.001540 -0.066278 0.278873
110.697830 88.345873 0.307029 -0.002695 -0.063938 0.300286
111.299090 88.862908 0.316019 -0.008389 -0.060733 0.310015
111.897770 89.424376 0.321333 -0.012044 -0.058531 0.315728
112.998530 89.986250 0.335041 -0.020557 -0.053720 0.330067
113.497520 90.586288 0.359923 -0.017648 -0.056334 0.355049
114.197960 91.125789 0.386694 -0.015742 -0.057426 0.382082
114.797600 91.646170 0.396238 -0.020950 -0.055366 0.391791
115.297860 92.238449 0.402569 -0.018633 -0.056879 0.398095
115.698080 92.830938 0.413032 -0.017562 -0.057538 0.408627
116.197450 93.333193 0.425752 -0.016950 -0.058158 0.421420
121.397430 93.856693 0.399527 -0.019332 -0.057321 0.394921
121.998020 94.501093 0.390483 -0.015520 -0.059649 0.385588
122.397310 95.013440 0.379518 -0.019269 -0.058755 0.374447
123.697930 95.569524 0.403097 -0.008025 -0.064355 0.397846
124.197450 96.153147 0.435469 0.007750 -0.072443 0.429331
124.597570 96.656190 0.462173 0.025360 -0.082013 0.454131
125.197870 97.158865 0.490463 0.041186 -0.089741 0.480421
125.797440 97.742418 0.520567 0.043559 -0.089986 0.510877
126.297580 98.250647 0.538035 0.047014 -0.091787 0.528059
126.897720 98.823075 0.550837 0.046782 -0.090604 0.541317
127.397600 99.335378 0.571421 0.045105 -0.089104 0.562626
127.898050 99.940167 0.605169 0.046211 -0.088442 0.596885
128.404170 100.447945 0.636218 0.054180 -0.092220 0.627163
129.297500 101.035703 0.666620 0.056489 -0.093924 0.657548
129.697240 101.577008 0.682951 0.057264 -0.093840 0.674045
130.097440 102.083546 0.697279 0.056891 -0.092324 0.688794
130.597750 102.583738 0.724486 0.058391 -0.092180 0.716222
131.497810 103.095859 0.754195 0.049250 -0.088070 0.747414
132.097880 103.652529 0.757474 0.039817 -0.083806 0.751770
135.297280 104.157853 0.758820 0.033910 -0.080116 0.753817
137.797500 104.722740 0.766618 0.035066 -0.080384 0.761585
138.297020 105.278289 0.747582 0.033344 -0.082966 0.742215
140.397150 105.785590 0.738170 0.027192 -0.081530 0.733150
164.096460 106.358183 0.744020 0.021336 -0.081819 0.739200
164.497230 106.884497 0.739200 0.023581 -0.086129 0.733786
164.898420 107.511907 0.713204 0.019588 -0.085567 0.707781
165.298390 108.143516 0.663975 0.014727 -0.081812 0.658751
165.798600 108.646485 0.655109 0.013837 -0.078621 0.650227
166.798330 109.210277 0.631977 0.004862 -0.074092 0.627600
167.197270 109.793588 0.595008 0.002979 -0.075240 0.590224
167.497160 110.326866 0.564759 0.002860 -0.078040 0.559334
167.797340 110.846488 0.538452 0.004454 -0.079841 0.532481
168.197100 111.412376 0.514273 0.003506 -0.081004 0.507841
168.996760 111.947492 0.488548 0.001552 -0.079442 0.482043
169.697060 112.448392 0.469083 0.000135 -0.077964 0.462559
170.197270 113.085364 0.443595 -0.001424 -0.077903 0.436699
170.597490 113.666185 0.426700 -0.004897 -0.076846 0.419695
170.996840 114.204449 0.420509 -0.006041 -0.078008 0.413166
171.396920 114.725751 0.420770 -0.005194 -0.081924 0.412685
172.097610 115.251496 0.423446 -0.004323 -0.086717 0.414449
172.697300 115.857809 0.413934 -0.005490 -0.088915 0.404234
173.097190 116.419693 0.395572 -0.008251 -0.089835 0.385148
173.497290 116.962192 0.375664 -0.013534 -0.086361 0.365352
174.096920 117.494255 0.359105 -0.013974 -0.090075 0.347344
174.897480 118.038451 0.340489 -0.017846 -0.088627 0.328267
175.296990 118.565106 0.316858 -0.019674 -0.089893 0.303202
175.696230 119.215809 0.294226 -0.023890 -0.087802 0.279802
176.197700 119.832924 0.287510 -0.026754 -0.088623 0.272199
176.697940 120.388370 0.285512 -0.031346 -0.086097 0.270410
177.196740 120.895220 0.276090 -0.032142 -0.088547 0.259523
177.796780 121.505576 0.254289 -0.031757 -0.091883 0.234972
178.296230 122.060012 0.239406 -0.032099 -0.095160 0.217323
178.796540 122.642203 0.237859 -0.031842 -0.098292 0.214247
179.296520 123.235128 0.238298 -0.032604 -0.099807 0.213919
181.396540 123.748631 0.238244 -0.028276 -0.109717 0.209578
181.795990 124.350481 0.247087 -0.026575 -0.114644 0.217261
182.203110 124.929388 0.251265 -0.024432 -0.118960 0.219968
182.796370 125.430286 0.255291 -0.023416 -0.118627 0.224839
183.796770 125.966938 0.252689 -0.023023 -0.118059 0.222224
184.396740 126.550082 0.232552 -0.022217 -0.118101 0.199096
186.696900 127.065955 0.213383 -0.024660 -0.113528 0.178985
189.797910 127.647174 0.197503 -0.024043 -0.114447 0.159158
190.197240 128.286049 0.198497 -0.020316 -0.120020 0.156791
190.597680 128.929565 0.212327 -0.014346 -0.124482 0.171409
191.004600 129.474266 0.230170 -0.010113 -0.123903 0.193711
191.797980 129.993422 0.244096 -0.006275 -0.122542 0.211014
192.897410 130.517961 0.237174 -0.002593 -0.123760 0.202307
195.997430 131.085116 0.240351 0.005361 -0.130427 0.201813
196.396830 131.701149 0.242124 0.013446 -0.137981 0.198506
196.796670 132.310696 0.252812 0.019562 -0.143837 0.206984
197.196810 132.918720 0.272742 0.027314 -0.153259 0.223950
197.796880 133.448322 0.287090 0.030809 -0.156966 0.238397
198.397040 133.952803 0.288019 0.035549 -0.162109 0.235397
198.896680 134.498946 0.298891 0.039898 -0.168875 0.243362
199.396930 135.009215 0.307374 0.042461 -0.172355 0.250937
199.996930 135.545879 0.309438 0.044694 -0.175773 0.250715
200.497180 136.086113 0.321093 0.050709 -0.187582 0.255622
201.496830 136.591268 0.327360 0.051682 -0.190845 0.260906
202.896920 137.095627 0.311874 0.052530 -0.191185 0.240737
208.296840 137.612554 0.334801 0.053480 -0.197676 0.264870
208.697010 138.153205 0.358950 0.054418 -0.203853 0.290393
209.097330 138.765696 0.384298 0.055234 -0.209476 0.317418
209.596640 139.369550 0.408178 0.056219 -0.214673 0.342585
210.196770 139.927060 0.432234 0.058310 -0.220242 0.367314
210.696710 140.454200 0.453013 0.056095 -0.221731 0.391037
211.196620 141.024727 0.475125 0.055517 -0.223471 0.415599
211.796610 141.542752 0.495618 0.055340 -0.224589 0.438332
212.296550 142.062820 0.510937 0.055569 -0.225935 0.454887
212.696620 142.566490 0.526908 0.056864 -0.230203 0.470537
213.296680 143.162772 0.553677 0.059438 -0.236379 0.497142
213.696400 143.699856 0.571913 0.061864 -0.240880 0.515009
214.396660 144.236908 0.593850 0.066304 -0.245288 0.536745
214.896550 144.759161 0.610633 0.071850 -0.249945 0.552483
215.396760 145.382590 0.630124 0.072855 -0.250560 0.573557
215.796390 145.950945 0.647698 0.073705 -0.250440 0.592756
216.297250 146.523641 0.670379 0.078338 -0.253337 0.615704
216.999550 147.078521 0.693197 0.081626 -0.255827 0.639071
217.596970 147.674451 0.695762 0.082221 -0.256490 0.641512
217.996330 148.218814 0.696269 0.083753 -0.258416 0.641091
218.496580 148.790438 0.708520 0.087706 -0.261388 0.652675
218.996250 149.321653 0.723136 0.088010 -0.260777 0.668712
219.597040 149.888113 0.734357 0.086190 -0.257339 0.682370
220.097210 150.455656 0.745351 0.087977 -0.255194 0.694755
220.697460 151.022177 0.754403 0.087654 -0.252181 0.705582
221.197140 151.604567 0.753902 0.083805 -0.249482 0.706473
221.696310 152.130733 0.759403 0.085882 -0.248368 0.712482
222.296630 152.642024 0.778050 0.091120 -0.246429 0.732347
222.996750 153.164443 0.798347 0.097009 -0.244159 0.753879
227.996410 153.711644 0.804393 0.093531 -0.236578 0.763106
228.496500 154.317768 0.799807 0.097608 -0.231511 0.759320
228.797140 154.831029 0.795928 0.093315 -0.225466 0.757601
229.096960 155.389712 0.792502 0.093754 -0.223894 0.754414
229.496590 155.959941 0.790296 0.089236 -0.222558 0.753042
230.197040 156.512243 0.790311 0.085051 -0.217320 0.755069
230.796870 157.076678 0.790941 0.082792 -0.214163 0.756880
231.297140 157.684763 0.789668 0.076217 -0.208265 0.757887
231.697390 158.225560 0.785701 0.071161 -0.203881 0.755443
232.096440 158.759471 0.782526 0.070085 -0.201483 0.752888
232.696670 159.328042 0.782437 0.068768 -0.195574 0.754473
233.196940 159.919738 0.794926 0.075653 -0.190456 0.768056
233.796580 160.453390 0.799357 0.075383 -0.182048 0.774692
234.397480 161.054714 0.807125 0.079259 -0.174990 0.783931
234.897000 161.598668 0.814177 0.087009 -0.169839 0.791498
235.396680 162.175502 0.813740 0.085766 -0.162905 0.792641
235.796610 162.697572 0.823526 0.092480 -0.159152 0.802691
236.296970 163.269434 0.837677 0.100803 -0.155305 0.816959
237.101970 163.812136 0.832112 0.101610 -0.151220 0.811923
237.596230 164.360066 0.814696 0.099068 -0.150329 0.794554
238.396700 164.905075 0.803549 0.098252 -0.149629 0.783357
243.896180 165.443276 0.796193 0.098377 -0.148719 0.775969
244.396390 165.955466 0.791284 0.099645 -0.149122 0.770691
244.696610 166.496055 0.786629 0.099665 -0.148140 0.766098
244.997170 167.121068 0.782522 0.099665 -0.148043 0.761899
245.306060 167.659771 0.779040 0.100338 -0.149827 0.757884
245.896070 168.216131 0.779187 0.101493 -0.152529 0.757342
246.596090 168.743398 0.783629 0.099723 -0.146650 0.763298
247.096560 169.318495 0.782035 0.096349 -0.143331 0.762727
247.497040 169.844289 0.780698 0.094630 -0.141109 0.761986
247.897090 170.355676 0.788294 0.096708 -0.143547 0.769057
248.497770 170.892362 0.794627 0.095915 -0.142493 0.775840
249.097070 171.475290 0.788724 0.091877 -0.138710 0.770976
249.597280 172.006211 0.781642 0.088485 -0.139960 0.763902
250.197070 172.559915 0.770903 0.084356 -0.139867 0.753401
250.696460 173.069543 0.758986 0.078005 -0.135015 0.742796
251.296700 173.624765 0.757048 0.075081 -0.132476 0.741576
251.796820 174.210865 0.754188 0.071915 -0.130580 0.739308
252.296410 174.810890 0.737872 0.066872 -0.127215 0.723740
252.895890 175.328788 0.726705 0.066305 -0.126372 0.712555
253.396470 175.840387 0.725263 0.064179 -0.121153 0.712186
253.896650 176.414140 0.718134 0.062067 -0.118004 0.705648
254.496090 176.949208 0.712824 0.063674 -0.124234 0.699020
255.296630 177.520933 0.716074 0.064076 -0.125860 0.702008
256.596080 178.040851 0.718702 0.065891 -0.127029 0.704311
261.495550 178.578918 0.723141 0.068289 -0.129577 0.708152
261.996050 179.139334 0.715905 0.067758 -0.128812 0.700954
262.296650 179.663902 0.706874 0.065399 -0.125696 0.692527
262.597130 180.188306 0.693895 0.062550 -0.122747 0.680082
263.096610 180.708664 0.682128 0.062938 -0.124698 0.667673
263.897210 181.289349 0.686016 0.061504 -0.119415 0.672737
264.396890 181.836636 0.685598 0.060763 -0.115078 0.673134
264.796310 182.346841 0.672881 0.058980 -0.112751 0.660740
265.196150 182.991932 0.654992 0.057066 -0.109835 0.643191
265.695870 183.537747 0.641254 0.056213 -0.109228 0.629378
266.396470 184.092411 0.642967 0.053720 -0.098494 0.633103
266.796820 184.594976 0.641015 0.052012 -0.091322 0.632341
267.296690 185.183040 0.630599 0.050991 -0.091354 0.621860
267.796250 185.714871 0.610672 0.048192 -0.091746 0.601814
268.496150 186.269436 0.599403 0.046579 -0.088971 0.590930
268.996360 186.778970 0.604070 0.050216 -0.085650 0.595855
269.496340 187.303809 0.609265 0.051779 -0.078595 0.601952
269.996330 187.837411 0.597880 0.052563 -0.071189 0.591295
270.596630 188.370577 0.577492 0.049575 -0.064566 0.571726
271.396780 188.907130 0.554419 0.045600 -0.060699 0.549196
275.997150 189.463666 0.531133 0.041686 -0.058903 0.526208
276.496820 190.028971 0.511838 0.039690 -0.059906 0.506768
276.896560 190.689015 0.487116 0.035026 -0.057019 0.482498
277.295980 191.308663 0.469466 0.033787 -0.055081 0.464998
277.796170 191.839247 0.461086 0.034619 -0.053559 0.456654
278.396810 192.380473 0.453462 0.031627 -0.039657 0.450616
278.896510 192.890245 0.455724 0.035406 -0.034982 0.452998
279.497530 193.462449 0.452127 0.035419 -0.024745 0.450058
279.904880 194.024123 0.435109 0.033272 -0.015057 0.433574
280.302120 194.549008 0.419468 0.032295 -0.010543 0.418090
280.796470 195.106322 0.407882 0.033084 -0.004149 0.406517
281.396730 195.660992 0.400435 0.036923 -0.001859 0.398725
281.896540 196.159445 0.399995 0.041494 0.002458 0.397829
282.397130 196.669908 0.399465 0.044102 0.007761 0.396947
282.896330 197.181559 0.397023 0.045399 0.013129 0.394200
283.396620 197.688050 0.405880 0.051820 0.014954 0.402281
283.798880 198.200689 0.417271 0.056163 0.019423 0.413018
284.396600 198.778995 0.417905 0.060033 0.018091 0.413175
284.896150 199.407581 0.410956 0.060246 0.021842 0.405929
285.396670 200.006117 0.406649 0.061946 0.021448 0.401330
285.996770 200.597027 0.404479 0.060435 0.028804 0.398900
286.496510 201.113486 0.411355 0.061525 0.033200 0.405371
286.996400 201.636051 0.418950 0.062258 0.035253 0.412796
287.596370 202.160079 0.425300 0.067724 0.027045 0.419001
288.296970 202.746397 0.415418 0.069103 0.017375 0.409262
288.696750 203.253812 0.398634 0.069128 0.018197 0.392172
289.096680 203.822628 0.385130 0.068400 0.017630 0.378597
289.696980 204.391456 0.388041 0.069762 0.021342 0.381122
290.896730 204.894068 0.372475 0.068514 0.022979 0.365398
296.096560 205.454854 0.385516 0.073598 0.023875 0.377672
296.496480 205.982779 0.408534 0.078983 0.027056 0.399912
296.896860 206.611015 0.434428 0.083383 0.035578 0.424864
297.396750 207.178390 0.459586 0.085080 0.044369 0.449458
298.196460 207.738847 0.479265 0.087827 0.047122 0.468787
298.696550 208.341455 0.483795 0.088206 0.046553 0.473403
299.196640 208.958824 0.485662 0.088467 0.047946 0.475124
299.597000 209.480458 0.487399 0.086065 0.055789 0.476485
299.996920 209.989188 0.488695 0.087390 0.057189 0.477405
300.596430 210.540036 0.495747 0.087403 0.053658 0.485022
301.196730 211.049850 0.495071 0.087887 0.055160 0.484075
301.700530 211.619745 0.482923 0.085640 0.052438 0.472367
302.197080 212.208066 0.473568 0.083716 0.046137 0.463821
302.697290 212.727107 0.472370 0.083023 0.043480 0.462980
303.200960 213.279857 0.483831 0.085663 0.037514 0.474707
303.697350 213.890028 0.494835 0.083513 0.047047 0.485462
304.197190 214.443533 0.494934 0.085854 0.039728 0.485809
304.696880 214.970317 0.501003 0.085220 0.042358 0.491881
305.096710 215.490281 0.504029 0.083093 0.045841 0.495015
305.596790 216.001970 0.500978 0.083770 0.038932 0.492388
306.296390 216.559406 0.507380 0.081160 0.042602 0.499032
307.396410 217.078911 0.514412 0.081854 0.044117 0.505938
311.596960 217.580937 0.506261 0.080967 0.043486 0.497849
311.997470 218.100510 0.492841 0.077954 0.042786 0.484752
312.298080 218.641231 0.477054 0.073770 0.043933 0.469264
312.597350 219.197939 0.457893 0.070107 0.045777 0.450173
312.997520 219.780371 0.434563 0.064954 0.045065 0.427311
313.797240 220.325754 0.425805 0.058833 0.053008 0.418376
314.297400 220.833771 0.431924 0.055857 0.059964 0.424079
314.797450 221.450630 0.423588 0.048462 0.071086 0.414759
315.197240 222.109285 0.402606 0.042196 0.076754 0.392963
315.596830 222.728830 0.381751 0.036734 0.082079 0.371009
316.297270 223.282401 0.371415 0.030607 0.092040 0.358526
316.996990 223.788236 0.379974 0.031832 0.096977 0.366009
317.597210 224.335071 0.376474 0.030383 0.099322 0.361863
317.997460 224.868012 0.362104 0.029041 0.102980 0.345935
318.399930 225.395478 0.349970 0.025821 0.109913 0.331257
318.896820 225.955958 0.340378 0.021532 0.120058 0.317773
319.496450 226.505238 0.330387 0.020679 0.124720 0.305242
320.196720 227.094620 0.321950 0.022192 0.126227 0.295341
320.696430 227.637187 0.318540 0.022929 0.134406 0.287884
321.096460 228.167092 0.312505 0.023758 0.140874 0.277938
321.608460 228.726399 0.304345 0.022369 0.145895 0.266158
322.096120 229.234850 0.296710 0.021034 0.151958 0.253975
322.696650 229.831523 0.284363 0.018749 0.153868 0.238402
323.297030 230.415786 0.269458 0.015705 0.154057 0.220516
323.796380 230.964089 0.260705 0.013621 0.155603 0.208732
324.496680 231.551672 0.257437 0.008313 0.166348 0.196298
325.196930 232.105085 0.254499 0.001224 0.178411 0.181488
329.296520 232.615140 0.252414 -0.005975 0.190855 0.165081
329.897120 233.147151 0.250478 -0.012015 0.199632 0.150804
330.297390 233.705835 0.244988 -0.016600 0.205237 0.132745
330.805470 234.273566 0.245592 -0.023059 0.216165 0.114265
331.496820 234.793269 0.247701 -0.029753 0.227394 0.093609
333.897440 235.307100 0.252460 -0.037041 0.238313 0.074639
336.196890 235.918214 0.254150 -0.033015 0.235350 0.090071
336.598080 236.480957 0.254257 -0.032646 0.232530 0.097523
336.997870 237.152862 0.249893 -0.033825 0.228493 0.095358
337.297050 237.661879 0.246976 -0.037041 0.228142 0.087043
337.697900 238.192490 0.245711 -0.041555 0.230193 0.075223
338.697290 238.702707 0.252705 -0.048967 0.240553 0.059969
339.596360 239.228157 0.256053 -0.053845 0.244272 0.054725
344.297330 239.731788 0.256981 -0.048555 0.241568 0.072983
344.796860 240.258167 0.255405 -0.042097 0.235757 0.088760
345.596120 240.814801 0.251452 -0.036343 0.227902 0.099840
346.096290 241.350645 0.250950 -0.036364 0.227968 0.098408
346.515900 241.850338 0.253117 -0.037353 0.231561 0.095144
346.996380 242.369236 0.253179 -0.040324 0.235083 0.084910
347.696190 242.938925 0.253400 -0.044711 0.240355 0.066648
349.496990 243.449970 0.253870 -0.048818 0.244245 0.049106
354.296890 244.040868 0.249820 -0.045571 0.237537 0.062525
354.597370 244.539936 0.254010 -0.044745 0.239377 0.072233
354.897420 245.052033 0.256073 -0.044772 0.239876 0.077642
355.297270 245.584795 0.253310 -0.045592 0.237291 0.076028
355.996690 246.095302 0.254422 -0.051221 0.241469 0.061642
356.897110 246.617074 0.259718 -0.056292 0.248012 0.052673
357.596870 247.143814 0.258305 -0.056185 0.245368 0.057957
362.496840 247.731951 0.262093 -0.049829 0.243699 0.082586
362.897700 248.385297 0.266129 -0.040242 0.240590 0.106403
363.197170 248.940844 0.271100 -0.032839 0.236402 0.128573
363.497290 249.460660 0.274136 -0.023114 0.228967 0.148964
363.997290 250.022003 0.281369 -0.013006 0.222232 0.172083
364.796820 250.531644 0.285791 -0.004384 0.213683 0.189728
365.196280 251.033236 0.295523 0.002319 0.209396 0.208523
365.596720 251.561782 0.309886 0.010064 0.205884 0.231387
366.197400 252.093116 0.325197 0.017025 0.201395 0.254761
395.196930 252.597347 0.307168 0.018386 0.186571 0.243322
403.697360 253.102249 0.293064 0.012614 0.189735 0.222998
405.397130 253.607306 0.293332 0.007307 0.203196 0.211428
406.897210 254.143997 0.296759 0.000853 0.218987 0.200275
407.997580 254.655368 0.301609 -0.005323 0.234758 0.189284
409.296870 255.195764 0.307436 -0.013409 0.252582 0.174756
410.396780 255.741459 0.313967 -0.022917 0.268684 0.160807
411.596610 256.281217 0.322993 -0.031159 0.286032 0.146763
412.696940 256.821524 0.333038 -0.037134 0.301613 0.136254
413.796930 257.342626 0.339011 -0.043828 0.314284 0.119303
414.996860 257.850530 0.345478 -0.050736 0.325935 0.102699
422.297330 258.437713 0.336853 -0.058402 0.322992 0.075733
422.697530 258.960516 0.325621 -0.061756 0.314737 0.056177
423.097460 259.508536 0.312740 -0.063281 0.303540 0.040805
423.497270 260.007758 0.302581 -0.061393 0.294181 0.035264
424.097350 260.540299 0.306037 -0.062487 0.297939 0.031404
424.697540 261.088252 0.319017 -0.068654 0.311367 0.010456
425.097730 261.621022 0.333186 -0.074315 0.324612 -0.010839
425.597600 262.191557 0.351761 -0.078728 0.341159 -0.033886
425.996980 262.706980 0.369351 -0.079867 0.357855 -0.044508
426.397520 263.242931 0.382870 -0.080745 0.371341 -0.046644
426.897220 263.756008 0.401591 -0.082564 0.390275 -0.046302
427.697330 264.301112 0.419663 -0.088925 0.404312 -0.068857
428.197380 264.900116 0.429876 -0.092979 0.411004 -0.084992
428.597140 265.451765 0.437459 -0.097509 0.416286 -0.092563
428.997660 265.952981 0.444896 -0.100209 0.422583 -0.096510
429.597530 266.562125 0.464164 -0.106275 0.436320 -0.117381
429.996800 267.065749 0.480551 -0.111584 0.444749 -0.143794
430.596780 267.645425 0.500013 -0.119508 0.454044 -0.171974
431.097560 268.157828 0.513172 -0.125776 0.459383 -0.191032
431.597330 268.759836 0.519532 -0.130648 0.458027 -0.207500
432.196870 269.316738 0.528373 -0.136662 0.458292 -0.224656
434.096830 269.827903 0.538849 -0.142909 0.456141 -0.248739
437.696700 270.344849 0.546875 -0.148914 0.457360 -0.260228
438.097040 270.882313 0.563162 -0.153119 0.455525 -0.293604
438.397110 271.406824 0.589365 -0.161357 0.461276 -0.329454
438.697510 271.983958 0.618443 -0.169642 0.467207 -0.367983
439.097130 272.593860 0.652516 -0.175813 0.477527 -0.408454
440.096640 273.126144 0.665170 -0.178956 0.472039 -0.433134
440.609870 273.750209 0.681661 -0.183754 0.471985 -0.456209
440.997550 274.427537 0.708640 -0.189281 0.477668 -0.488034
441.296940 274.994244 0.727983 -0.193203 0.476198 -0.515623
441.796630 275.584802 0.740302 -0.196837 0.460375 -0.545304
442.796030 276.160880 0.753316 -0.202185 0.456151 -0.564387
443.196620 276.767913 0.769472 -0.202369 0.453427 -0.587825
443.596790 277.407747 0.794462 -0.204957 0.454360 -0.618643
444.096840 278.020723 0.824622 -0.210564 0.460317 -0.650978
444.596670 278.550578 0.846476 -0.213504 0.461076 -0.677013
445.196500 279.148662 0.872201 -0.217550 0.460025 -0.708367
445.596730 279.754249 0.887847 -0.214319 0.455849 -0.731123
445.997670 280.286529 0.905973 -0.213507 0.456684 -0.752756
446.696760 280.837104 0.926982 -0.213352 0.457840 -0.777277
447.395750 281.345027 0.937219 -0.208436 0.444927 -0.798107
447.896250 281.889701 0.948367 -0.206259 0.443612 -0.812444
448.296550 282.451189 0.962058 -0.206329 0.441275 -0.829614
448.795800 283.024001 0.974575 -0.203043 0.444251 -0.843333
449.696380 283.573818 0.989319 -0.206991 0.462560 -0.849674
450.896620 284.075106 1.000602 -0.208664 0.474967 -0.855611
453.296130 284.592438 0.978141 -0.203296 0.464263 -0.836594
457.896310 285.150216 0.951427 -0.198896 0.451787 -0.813353
458.397000 285.646669 0.935249 -0.198450 0.454110 -0.793153
458.796570 286.241654 0.921662 -0.197410 0.456873 -0.775730
459.096360 286.805528 0.903990 -0.195519 0.453592 -0.757116
459.396350 287.400220 0.886558 -0.194145 0.454457 -0.736044
459.796600 287.961994 0.871814 -0.194025 0.461263 -0.713898
460.796350 288.463552 0.856770 -0.195895 0.470921 -0.688414
461.296060 289.025967 0.839770 -0.193177 0.474829 -0.665157
461.596070 289.574501 0.823273 -0.188555 0.472938 -0.646958
461.896350 290.104392 0.804190 -0.184934 0.470311 -0.625563
462.296610 290.664719 0.784053 -0.182461 0.471786 -0.599054
462.897000 291.170474 0.772495 -0.183720 0.479800 -0.576877
463.596430 291.746511 0.768917 -0.189103 0.493558 -0.558457
464.196610 292.291147 0.758466 -0.189723 0.498148 -0.539559
464.696670 292.804285 0.749067 -0.188155 0.501972 -0.523185
465.406410 293.315483 0.740441 -0.189965 0.504721 -0.507369
467.296460 293.843453 0.748814 -0.189270 0.508073 -0.516489
469.996350 294.364583 0.753908 -0.187185 0.506949 -0.525682
472.196970 294.897426 0.730020 -0.179618 0.496464 -0.504173
472.596450 295.417650 0.705949 -0.173114 0.483726 -0.484153
473.002190 296.024529 0.684139 -0.170453 0.478888 -0.457884
473.496810 296.549411 0.667646 -0.172711 0.477921 -0.433028
474.397310 297.071710 0.652024 -0.169198 0.472278 -0.416487
474.896050 297.631859 0.635119 -0.163895 0.461565 -0.404317
475.296210 298.163134 0.615074 -0.161167 0.454898 -0.381326
475.696330 298.794629 0.595915 -0.162351 0.452242 -0.352469
476.096400 299.358315 0.578103 -0.161971 0.450917 -0.323484
476.997020 299.894204 0.571991 -0.165785 0.459027 -0.298301
477.597040 300.486251 0.557084 -0.161047 0.455707 -0.277015
477.996980 300.995898 0.539104 -0.154415 0.450020 -0.253518
478.396730 301.552379 0.523585 -0.151337 0.446392 -0.227974
478.896780 302.084010 0.513682 -0.150340 0.446314 -0.205111
479.496410 302.587867 0.503026 -0.144219 0.440893 -0.194549
479.896730 303.114660 0.498066 -0.138653 0.437924 -0.192530
480.295520 303.622473 0.489407 -0.133220 0.432631 -0.186015
480.895940 304.234594 0.477780 -0.131829 0.429353 -0.162944
481.396530 304.775403 0.477020 -0.134211 0.433611 -0.146688
482.096540 305.437795 0.476079 -0.130749 0.433303 -0.147662
482.496400 306.035477 0.467385 -0.123751 0.426216 -0.146541
483.095680 306.582478 0.456429 -0.120828 0.421198 -0.127751
483.596150 307.177559 0.454393 -0.122995 0.423463 -0.109655
487.695870 307.769773 0.447669 -0.122211 0.420265 -0.094071
488.197160 308.338901 0.440016 -0.120040 0.415246 -0.082310
488.696510 308.962652 0.431746 -0.116051 0.408703 -0.076804
489.096230 309.523987 0.422670 -0.113443 0.401170 -0.069593
489.596260 310.059966 0.409706 -0.109808 0.390080 -0.060324
490.196470 310.573942 0.406926 -0.107658 0.387356 -0.062882
512.600000 311.080492 0.388381 -0.099181 0.370687 -0.059949
538.195490 311.580476 0.400318 -0.103029 0.380848 -0.067779
538.595260 312.143366 0.413051 -0.108598 0.392120 -0.071133
538.994840 312.659502 0.426941 -0.115021 0.404768 -0.072191
539.694800 313.186722 0.440237 -0.123445 0.416993 -0.068462
540.195710 313.741943 0.448954 -0.121468 0.423801 -0.084839
540.595730 314.399609 0.457198 -0.118161 0.428563 -0.106780
540.995270 314.962632 0.465435 -0.114886 0.432632 -0.127518
541.596100 315.563767 0.467972 -0.109386 0.431199 -0.145257
542.695450 316.127027 0.470989 -0.102137 0.428417 -0.166907
543.001120 316.644088 0.481370 -0.102944 0.434172 -0.180594
543.395000 317.182589 0.491572 -0.103333 0.439707 -0.193967
544.595600 317.693499 0.482757 -0.101088 0.432197 -0.189846
557.495940 318.199293 0.463356 -0.096488 0.416567 -0.178496
559.996210 318.867999 0.469449 -0.093829 0.419399 -0.188899
560.396190 319.440874 0.471344 -0.089888 0.417491 -0.199465
562.395860 319.952822 0.480260 -0.089394 0.422405 -0.210316
565.995450 320.509207 0.494719 -0.088163 0.427622 -0.232624
566.396680 321.103606 0.509767 -0.087165 0.433157 -0.254244
566.696790 321.622978 0.521567 -0.085964 0.436435 -0.272336
567.096710 322.244180 0.534672 -0.084133 0.437750 -0.295247
567.996540 322.753084 0.540261 -0.082921 0.434603 -0.310042
568.596640 323.324667 0.553775 -0.084373 0.437027 -0.329477
568.996590 323.938955 0.559946 -0.081832 0.428653 -0.350856
569.397060 324.573460 0.572387 -0.080775 0.424242 -0.375660
569.809050 325.089518 0.579955 -0.078775 0.419486 -0.392650
570.496330 325.615101 0.576837 -0.079058 0.410219 -0.397758
570.996820 326.156964 0.593067 -0.082290 0.408006 -0.422479
571.396010 326.738756 0.617342 -0.082309 0.411501 -0.452773
571.896680 327.338862 0.642623 -0.080953 0.413575 -0.485146
572.496860 327.873976 0.659505 -0.081107 0.408113 -0.511676
573.196330 328.413320 0.661636 -0.077934 0.391190 -0.527882
573.696310 328.948701 0.679332 -0.072042 0.384811 -0.555178
573.995940 329.490223 0.699278 -0.068723 0.383987 -0.580363
574.296110 330.036851 0.724182 -0.067324 0.391280 -0.605646
574.796270 330.598426 0.747263 -0.065376 0.393981 -0.631591
575.395750 331.165465 0.752602 -0.063774 0.395426 -0.637166
576.196160 331.743207 0.769265 -0.060657 0.387805 -0.661586
576.596110 332.292191 0.789618 -0.055880 0.389444 -0.684622
576.895930 332.816587 0.804945 -0.045632 0.383772 -0.706097
577.296240 333.389853 0.826357 -0.043796 0.378083 -0.733485
579.196490 333.907578 0.846854 -0.045072 0.387092 -0.751858
579.795680 334.414897 0.863882 -0.046054 0.393178 -0.767842
583.896120 334.959425 0.856164 -0.047202 0.386244 -0.762630
584.395710 335.503544 0.864047 -0.050571 0.370618 -0.778885
584.795510 336.155308 0.892446 -0.064275 0.360650 -0.813794
585.196220 336.653859 0.900298 -0.056087 0.358586 -0.823897
585.995400 337.203100 0.918631 -0.053105 0.350997 -0.847269
586.695540 337.792539 0.938235 -0.049024 0.344804 -0.871201
587.196120 338.325887 0.960067 -0.059233 0.342368 -0.894988
587.696200 338.886465 0.987747 -0.053981 0.345274 -0.923859
588.396560 339.420494 1.012615 -0.055120 0.343719 -0.950899
590.196390 339.937211 1.031577 -0.056308 0.333075 -0.974701
594.197280 340.477398 1.016052 -0.057772 0.332793 -0.958266
594.595970 341.062455 0.991545 -0.055044 0.328883 -0.933792
595.296820 341.589150 0.975730 -0.057355 0.329580 -0.916590
596.995730 342.105199 0.957246 -0.054020 0.331839 -0.896261
600.096630 342.669925 0.968366 -0.055771 0.327121 -0.909733
600.496380 343.405878 0.996070 -0.056526 0.323657 -0.940323
600.796160 343.996580 1.016465 -0.055727 0.318661 -0.963613
601.395690 344.499917 1.031597 -0.057332 0.312380 -0.981491
602.395770 345.025337 1.042200 -0.054474 0.301089 -0.996272
602.796290 345.657992 1.052123 -0.059667 0.290669 -1.009413
603.195620 346.239159 1.049687 -0.049604 0.276185 -1.011486
603.694880 346.831870 1.050217 -0.066107 0.276481 -1.011011
604.396580 347.384278 1.066811 -0.056329 0.269042 -1.030791
605.095610 347.920077 1.084433 -0.064317 0.255586 -1.051919
605.495300 348.532885 1.084935 -0.058719 0.240033 -1.056419
605.795900 349.088769 1.088834 -0.064386 0.237094 -1.060755
606.195890 349.652517 1.098867 -0.064783 0.237019 -1.071043
607.096710 350.170719 1.126853 -0.069588 0.242829 -1.098175
608.095830 350.716218 1.146458 -0.066458 0.234627 -1.120223
608.795560 351.230702 1.139192 -0.073029 0.231794 -1.112968
614.296650 351.802903 1.154327 -0.072251 0.228488 -1.129178
614.695700 352.383665 1.161759 -0.073310 0.222675 -1.137860
615.095210 352.982781 1.169651 -0.075093 0.226257 -1.145099
616.496270 353.497579 1.172099 -0.073267 0.203351 -1.151997
616.995900 354.038521 1.199932 -0.075730 0.195067 -1.181546
617.405250 354.652061 1.239613 -0.081052 0.208038 -1.219340
617.796400 355.225935 1.273791 -0.086285 0.214578 -1.252619
618.296790 355.776109 1.293347 -0.087786 0.210587 -1.273064
619.003020 356.322323 1.292059 -0.083099 0.178715 -1.276939
619.296030 356.858774 1.309573 -0.082899 0.163229 -1.296713
619.595650 357.557434 1.335101 -0.081935 0.148240 -1.324314
619.895500 358.153839 1.355675 -0.081647 0.145504 -1.345369
620.297150 358.671242 1.378025 -0.083326 0.148976 -1.367412
621.495620 359.171487 1.349717 -0.080071 0.161219 -1.337660
621.896440 359.761829 1.349712 -0.078170 0.167601 -1.336982
622.295490 360.277407 1.360325 -0.070659 0.169070 -1.347927
624.096020 360.790788 1.355956 -0.065709 0.179837 -1.342370
629.795150 361.307211 1.359428 -0.060536 0.178134 -1.346346
630.395320 361.867922 1.371058 -0.055411 0.172511 -1.359033
630.795440 362.525907 1.397104 -0.043422 0.158879 -1.387361
631.107940 363.046203 1.419693 -0.038855 0.158950 -1.410232
631.695720 363.554368 1.438206 -0.034329 0.154487 -1.429473
632.794860 364.086119 1.471226 -0.032872 0.147370 -1.463457
633.094940 364.680479 1.502223 -0.032619 0.148828 -1.494477
633.396660 365.295606 1.527762 -0.033094 0.146562 -1.520356
633.695370 365.857890 1.540551 -0.034269 0.155070 -1.532343
634.095050 366.432691 1.541651 -0.033164 0.157524 -1.533223
634.595610 366.944651 1.514890 -0.028449 0.155150 -1.506656
635.395820 367.632550 1.559628 -0.032174 0.170584 -1.549937
635.694950 368.336538 1.604471 -0.035644 0.172607 -1.594761
635.995440 369.029846 1.633436 -0.036070 0.165703 -1.624609
636.296760 369.754178 1.658238 -0.032969 0.196467 -1.646228
636.697140 370.343970 1.665918 -0.021533 0.200144 -1.653711
637.095860 370.839491 1.643721 -0.008204 0.192419 -1.632399
637.494890 371.533190 1.604944 -0.000011 0.204782 -1.591826
637.796650 372.185922 1.574092 0.007913 0.223863 -1.558072
638.096530 372.875928 1.544457 0.014979 0.239268 -1.525737
638.496500 373.502822 1.518555 0.014799 0.231193 -1.500780
638.896240 374.040273 1.502948 0.014507 0.218862 -1.486856
639.395670 374.563097 1.496477 0.010212 0.209190 -1.481749
639.797560 375.071433 1.495216 0.008996 0.217710 -1.479254
640.196190 375.652354 1.497944 0.006819 0.232269 -1.479811
640.695900 376.243592 1.502920 0.004057 0.240974 -1.483470
641.895280 376.742618 1.501593 0.002396 0.249286 -1.480754


==> figures/CTU-CRAS-Norlab/loam_runtime_pdf.txt <==
runtime probability
101.4194616 0.44338235294117645
129.03836520000002 0.375
156.6572688 0.11544117647058824
184.2761724 0.03161764705882353
211.89507600000002 0.019852941176470587
239.51397960000003 0.008088235294117648
267.1328832 0.003676470588235294
294.7517868 0.0014705882352941176
322.3706904 0.0007352941176470588
349.989594 0.0007352941176470588


==> figures/CTU-CRAS-Norlab/tikz_data/bull_rock_cave_trajectory_errors_back.txt <==
t traj_len abs_dist dx dy dz
0.000000 0.000000 0.236173 -0.048309 0.137979 -0.185488
6.201620 0.543645 0.243145 -0.056040 0.146638 -0.185678
7.203080 1.090166 0.231488 -0.054251 0.126176 -0.186341
7.904040 1.611924 0.226585 -0.052373 0.108168 -0.192087
13.604070 2.136347 0.214544 -0.051001 0.085628 -0.189989
14.203600 2.655188 0.210304 -0.050664 0.072997 -0.190611
14.903510 3.228754 0.192079 -0.055412 0.069319 -0.170349
15.503790 3.800134 0.182632 -0.071629 0.093875 -0.139324
16.803260 4.347276 0.202992 -0.081621 0.123544 -0.138855
18.503530 4.843909 0.219824 -0.086589 0.143521 -0.142220
22.803290 5.387325 0.205165 -0.086140 0.133104 -0.130215
23.502500 5.971245 0.203181 -0.093203 0.144226 -0.108603
24.102680 6.495324 0.208074 -0.096059 0.154456 -0.101049
25.103520 7.024508 0.215259 -0.099683 0.168749 -0.089014
25.804020 7.534114 0.216555 -0.100775 0.175863 -0.076242
26.403180 8.089604 0.226168 -0.099947 0.187232 -0.078146
26.902090 8.587939 0.244110 -0.101386 0.206712 -0.081122
27.402660 9.147087 0.257547 -0.101394 0.223283 -0.078704
28.103760 9.677038 0.267519 -0.104086 0.239225 -0.059194
29.202480 10.225999 0.259133 -0.097785 0.233284 -0.056271
29.702770 10.773953 0.265693 -0.095497 0.241810 -0.054781
30.103510 11.271440 0.276725 -0.093746 0.255574 -0.049704
30.702890 11.811472 0.291998 -0.092949 0.273632 -0.041822
31.503010 12.334079 0.291134 -0.091195 0.275028 -0.028316
32.203010 12.846692 0.302310 -0.091977 0.287978 0.000228
32.903210 13.373452 0.314428 -0.094625 0.298797 0.025134
33.505120 13.885845 0.320581 -0.096143 0.301914 0.048752
34.103590 14.421292 0.332098 -0.097287 0.308201 0.076396
35.103290 14.971573 0.330801 -0.095620 0.304890 0.085604
36.203410 15.484600 0.332035 -0.097209 0.302664 0.095876
37.302500 16.050881 0.335198 -0.098446 0.311692 0.074258
38.003020 16.579924 0.338450 -0.099445 0.317526 0.061939
38.802460 17.109349 0.360949 -0.102913 0.339123 0.068474
40.003270 17.657226 0.379993 -0.106001 0.353258 0.091472
40.902830 18.189930 0.377294 -0.105507 0.346685 0.105018
41.602940 18.722118 0.368479 -0.106126 0.334281 0.113005
42.203420 19.325107 0.376688 -0.106665 0.333233 0.139544
42.803550 19.896033 0.384045 -0.109622 0.327972 0.167057
43.402740 20.467805 0.401353 -0.113247 0.332162 0.194751
44.303370 21.020430 0.413355 -0.116830 0.327258 0.223865
45.002920 21.546634 0.425114 -0.121001 0.326633 0.243704
45.703760 22.083920 0.444389 -0.127581 0.329709 0.269252
46.403110 22.656624 0.451487 -0.133611 0.322641 0.286167
46.906330 23.197095 0.446976 -0.138261 0.305744 0.295283
47.602620 23.723322 0.460534 -0.144853 0.308629 0.309608
48.303240 24.295423 0.475149 -0.149971 0.309526 0.327825
49.103210 24.837464 0.480517 -0.154381 0.304018 0.338580
49.902820 25.440104 0.487125 -0.159208 0.298345 0.350619
50.403570 25.979451 0.490615 -0.163038 0.296335 0.355398
51.102760 26.544376 0.497053 -0.169108 0.299411 0.358911
52.202780 27.074341 0.509898 -0.170748 0.312051 0.365329
58.903430 27.656338 0.522654 -0.174230 0.305866 0.386338
59.303190 28.275908 0.538020 -0.177732 0.297908 0.411252
59.703010 28.792836 0.552203 -0.180601 0.293908 0.431195
60.703110 29.324941 0.550298 -0.182133 0.280608 0.436938
61.511670 29.849832 0.551568 -0.182017 0.272757 0.443509
61.903620 30.381009 0.555335 -0.180746 0.267952 0.451586
62.403340 30.964005 0.562268 -0.178408 0.263740 0.463419
63.003020 31.536142 0.566901 -0.177860 0.261888 0.470274
63.702790 32.036886 0.565304 -0.175082 0.256532 0.472341
64.504910 32.597558 0.568576 -0.171930 0.255264 0.478079
65.102960 33.133392 0.570644 -0.170013 0.246174 0.485931
65.802520 33.693984 0.571782 -0.166802 0.241292 0.490805
66.403620 34.254119 0.574882 -0.164092 0.243855 0.494063
67.102530 34.814070 0.572682 -0.164052 0.245665 0.490612
67.903740 35.346434 0.572996 -0.164208 0.243640 0.491935
68.603870 35.862855 0.570941 -0.162532 0.239119 0.492320
69.302250 36.402512 0.573736 -0.162570 0.229425 0.500108
69.901950 36.947442 0.589927 -0.166551 0.234752 0.514943
70.502450 37.478020 0.602336 -0.168956 0.230321 0.530297
71.503470 38.045558 0.612276 -0.168225 0.214529 0.548233
72.202020 38.624974 0.628906 -0.172302 0.216936 0.564600
72.802280 39.206674 0.635739 -0.172134 0.206798 0.575994
73.401690 39.719055 0.646187 -0.173480 0.204611 0.587875
74.002970 40.262431 0.656694 -0.170850 0.188172 0.605515
75.002150 40.812060 0.673539 -0.170149 0.173736 0.628108
75.702550 41.316176 0.677981 -0.169880 0.165055 0.635261
76.502670 41.834080 0.660739 -0.167893 0.157455 0.619351
88.002760 42.343148 0.652277 -0.158972 0.130540 0.618993
88.802120 42.863695 0.650984 -0.164498 0.140223 0.614051
89.302190 43.461120 0.631143 -0.161379 0.132418 0.595621
89.802460 44.076747 0.598535 -0.155525 0.124226 0.564468
90.701410 44.612331 0.574051 -0.149953 0.112896 0.542497
91.301940 45.132026 0.569307 -0.146385 0.101798 0.540665
92.101910 45.651431 0.556078 -0.141241 0.090604 0.530155
98.002690 46.170449 0.536223 -0.133200 0.073521 0.514186
98.501510 46.740816 0.520878 -0.126332 0.057474 0.502047
98.901400 47.361859 0.501518 -0.120577 0.043787 0.484834
99.401510 47.926690 0.486993 -0.125554 0.053927 0.467429
100.701610 48.468477 0.463844 -0.120582 0.044165 0.445714
101.401610 48.992976 0.436826 -0.118097 0.039948 0.418658
102.101810 49.526188 0.411821 -0.119961 0.047413 0.391098
108.902220 50.065024 0.385398 -0.119713 0.050463 0.362841
109.301730 50.572558 0.366349 -0.115647 0.043782 0.344848
109.701570 51.148989 0.346318 -0.113713 0.046062 0.323858
110.101000 51.650989 0.337170 -0.117637 0.065334 0.309155
111.401490 52.181583 0.334076 -0.117129 0.074649 0.303834
112.001380 52.764761 0.316351 -0.109944 0.062397 0.289995
112.601710 53.328397 0.299580 -0.109506 0.067894 0.270457
113.002440 53.832352 0.281911 -0.102986 0.053098 0.256999
113.801610 54.374168 0.258252 -0.102246 0.055635 0.230531
114.601500 54.948829 0.230631 -0.095820 0.045713 0.204742
115.301460 55.458136 0.212727 -0.094568 0.048416 0.184297
115.901500 55.956058 0.194079 -0.089675 0.043384 0.166562
117.301000 56.483266 0.184464 -0.092834 0.064157 0.145920
118.402690 56.985981 0.193397 -0.099991 0.093738 0.136445
124.601870 57.536380 0.191401 -0.106215 0.114663 0.110477
125.101140 58.109586 0.177955 -0.104002 0.115862 0.086184
125.701410 58.637259 0.174758 -0.099292 0.120010 0.079241
126.801970 59.136246 0.178568 -0.095105 0.124901 0.085096
128.602460 59.645625 0.166562 -0.093771 0.120519 0.066521
133.100970 60.205442 0.180994 -0.098638 0.138486 0.062057
133.702010 60.786660 0.184037 -0.099541 0.149528 0.040034
134.701270 61.329454 0.185431 -0.098392 0.156757 0.011445
135.501380 61.885636 0.182177 -0.091949 0.155765 -0.021707
136.001540 62.395893 0.185732 -0.086040 0.156240 -0.051795
136.501720 62.924494 0.214622 -0.086538 0.176732 -0.085671
137.101360 63.519452 0.232851 -0.084468 0.173185 -0.130735
138.001170 64.042411 0.252356 -0.083255 0.166881 -0.170009
138.901370 64.535600 0.259361 -0.078708 0.151742 -0.195058
141.401280 65.038655 0.293327 -0.079204 0.160258 -0.232561
145.301800 65.559427 0.325916 -0.082652 0.178675 -0.259741
146.001450 66.172169 0.365030 -0.088499 0.198036 -0.293592
146.802010 66.701308 0.380400 -0.094230 0.229228 -0.288582
147.301730 67.249950 0.373357 -0.096788 0.249417 -0.260420
149.501820 67.796296 0.342216 -0.093386 0.235533 -0.230032
155.002360 68.338849 0.345886 -0.088863 0.219748 -0.251895
155.401940 68.840529 0.358748 -0.083426 0.204552 -0.282663
155.900480 69.431869 0.392193 -0.081178 0.210461 -0.320830
156.601460 69.955473 0.423316 -0.079284 0.219939 -0.352899
157.401440 70.483418 0.457338 -0.078233 0.225436 -0.390149
158.100890 71.026061 0.480926 -0.077534 0.222377 -0.419317
158.701180 71.572588 0.511895 -0.076726 0.229211 -0.451234
159.401470 72.072737 0.549919 -0.077261 0.241505 -0.487972
160.201550 72.629403 0.587219 -0.076602 0.243690 -0.528747
161.002170 73.156194 0.616810 -0.076298 0.242197 -0.562116
161.701300 73.740274 0.641950 -0.076473 0.245106 -0.588366
162.301110 74.276064 0.671374 -0.075427 0.239439 -0.622674
162.901050 74.789393 0.695708 -0.074574 0.239373 -0.648960
163.602060 75.319456 0.726785 -0.072478 0.251439 -0.678043
164.501660 75.867317 0.743459 -0.068310 0.230635 -0.703472
165.100770 76.374501 0.756649 -0.065501 0.206219 -0.725052
165.701240 76.899921 0.792560 -0.065196 0.222386 -0.757922
166.301620 77.454199 0.827382 -0.061833 0.223142 -0.794321
166.999980 77.990712 0.835197 -0.058242 0.225549 -0.802053
167.601000 78.490603 0.854819 -0.053484 0.236153 -0.819809
168.300390 79.004835 0.893112 -0.045970 0.251655 -0.855690
168.900140 79.519691 0.924511 -0.038058 0.275893 -0.881564
169.600400 80.034826 0.941688 -0.028095 0.273957 -0.900519
170.300180 80.573948 0.965078 -0.015337 0.275096 -0.924912
171.100560 81.133701 1.007180 -0.006578 0.276119 -0.968569
171.800570 81.671110 1.042910 0.002683 0.282145 -1.004016
172.700390 82.165254 1.065480 0.012247 0.292789 -1.024389
179.200600 82.730313 1.049505 0.018476 0.250306 -1.019052
179.700460 83.304138 1.025291 0.025025 0.211982 -1.002826
180.300250 83.846860 1.001998 0.031998 0.186914 -0.983890
181.000370 84.368986 0.982912 0.037424 0.171251 -0.967155
181.700320 84.883986 0.960008 0.042201 0.170295 -0.943840
182.300410 85.443716 0.931863 0.046038 0.177516 -0.913640
183.100830 85.959138 0.895345 0.047837 0.180043 -0.875750
183.900730 86.513171 0.902553 0.050111 0.193522 -0.880136
184.599950 87.033016 0.883299 0.049857 0.181595 -0.862992
185.200720 87.578087 0.861903 0.050295 0.201461 -0.836517
185.899840 88.177847 0.831307 0.045984 0.196726 -0.806384
186.499870 88.719269 0.807287 0.043186 0.202865 -0.780188
187.300480 89.257011 0.795947 0.040871 0.211787 -0.766164
187.999780 89.781598 0.776295 0.037199 0.210045 -0.746412
188.700330 90.291915 0.773275 0.034898 0.212531 -0.742676
189.299570 90.792858 0.759937 0.031885 0.202247 -0.731836
190.000010 91.362638 0.751665 0.029731 0.194933 -0.725340
190.700430 91.870576 0.736549 0.026766 0.196920 -0.709232
191.500660 92.387470 0.721350 0.024001 0.180057 -0.698104
192.400350 92.910817 0.704630 0.020534 0.160685 -0.685757
193.100650 93.520922 0.736331 0.020804 0.171656 -0.715741
193.801200 94.042393 0.768188 0.022879 0.170228 -0.748740
194.500270 94.569949 0.765714 0.020335 0.170100 -0.746304
195.102930 95.121053 0.755106 0.014541 0.188092 -0.731160
196.001010 95.693790 0.768068 0.014746 0.191788 -0.743592
196.500530 96.282525 0.774294 0.017183 0.177022 -0.753591
197.301040 96.787482 0.753707 0.015804 0.161430 -0.736047
197.900990 97.310811 0.721132 0.013291 0.153206 -0.704544
198.400770 97.829110 0.687845 0.009385 0.146610 -0.671973
199.200650 98.379461 0.656301 0.006482 0.138264 -0.641539
200.000970 98.938644 0.623331 0.002682 0.135482 -0.608423
200.600820 99.489645 0.594340 -0.000978 0.125677 -0.580900
201.100740 100.003401 0.582429 -0.004835 0.128712 -0.568008
201.700850 100.507064 0.569541 -0.009583 0.134424 -0.553367
202.501150 101.051611 0.552963 -0.018317 0.140185 -0.534585
203.200360 101.560880 0.531677 -0.024385 0.137348 -0.513051
203.801420 102.142291 0.522601 -0.027109 0.142692 -0.502012
204.502250 102.719623 0.540264 -0.024853 0.147852 -0.519045
205.301520 103.237063 0.559108 -0.019081 0.137726 -0.541543
206.101370 103.763622 0.544478 -0.022534 0.139138 -0.525917
209.400980 104.268014 0.537407 -0.023257 0.139866 -0.518366
213.300740 104.778998 0.568140 -0.015358 0.140303 -0.550329
214.000010 105.343998 0.548454 -0.015066 0.121237 -0.534674
214.601010 105.928497 0.521213 -0.018621 0.122479 -0.506276
215.500820 106.461463 0.505562 -0.018182 0.123023 -0.490028
216.100150 106.996026 0.480787 -0.016913 0.106846 -0.468459
216.800390 107.576425 0.451727 -0.017965 0.101006 -0.439923
217.400580 108.155023 0.419925 -0.021083 0.103007 -0.406549
218.600400 108.657140 0.419247 -0.017211 0.086720 -0.409819
219.300850 109.190435 0.437356 -0.010148 0.066753 -0.432113
225.000130 109.697507 0.425011 -0.013103 0.087191 -0.415765
225.499480 110.257557 0.405091 -0.016404 0.098391 -0.392618
226.299570 110.759280 0.389965 -0.017998 0.106835 -0.374613
227.000350 111.271536 0.377696 -0.020719 0.115915 -0.358871
227.600860 111.797346 0.349960 -0.026333 0.113142 -0.330117
228.099880 112.379130 0.319805 -0.031774 0.106428 -0.299898
229.000950 112.886055 0.293228 -0.037482 0.101182 -0.272654
229.800610 113.416197 0.264299 -0.041659 0.090130 -0.244939
230.501650 113.997092 0.236534 -0.049280 0.092499 -0.212047
231.101650 114.558548 0.201970 -0.054276 0.083875 -0.175531
231.700930 115.056407 0.178642 -0.054145 0.073775 -0.153423
232.301160 115.572504 0.151598 -0.053389 0.062361 -0.127447
233.001200 116.102308 0.128280 -0.054977 0.061866 -0.098010
233.600930 116.662343 0.104428 -0.057716 0.056954 -0.065805
234.401800 117.174517 0.096669 -0.061439 0.062843 -0.040261
235.100110 117.718553 0.086878 -0.063661 0.057136 -0.015181
235.800220 118.300779 0.093318 -0.069083 0.061262 0.013518
236.301150 118.801153 0.107984 -0.073195 0.071837 0.033800
237.499630 119.318162 0.091896 -0.069435 0.057057 0.019185
238.100050 119.816765 0.079089 -0.066589 0.038974 0.017380
238.500690 120.345610 0.082555 -0.064496 0.039985 0.032508
238.900690 120.881390 0.096468 -0.064243 0.047678 0.053904
239.800390 121.390281 0.110120 -0.063280 0.047558 0.076553
240.900360 121.889456 0.107964 -0.059030 0.029624 0.085406
241.499310 122.435407 0.104228 -0.054770 0.016154 0.087194
241.899970 122.941262 0.110792 -0.051835 0.012283 0.097145
243.398640 123.445717 0.120002 -0.049148 0.005513 0.109337
243.898300 123.973262 0.115351 -0.045817 -0.007804 0.105573
244.298440 124.572822 0.109462 -0.042072 -0.017708 0.099490
244.799520 125.143155 0.115286 -0.039121 -0.026928 0.105049
245.499860 125.670079 0.136275 -0.035545 -0.018742 0.130216
246.598690 126.172454 0.129427 -0.032311 -0.027958 0.122171
247.099010 126.721762 0.129224 -0.028045 -0.036229 0.120830
247.598890 127.234856 0.139090 -0.025786 -0.042998 0.129739
248.198680 127.766789 0.150684 -0.023915 -0.047381 0.141028
249.099040 128.319707 0.173497 -0.022446 -0.038590 0.167655
249.798730 128.855081 0.188353 -0.020424 -0.028760 0.185020
250.499100 129.372405 0.197726 -0.018321 -0.027055 0.195008
251.299320 129.907825 0.191539 -0.015546 -0.026698 0.189031
251.999260 130.450516 0.181250 -0.013789 -0.029406 0.178316
252.799950 130.979907 0.178780 -0.012852 -0.035471 0.174754
253.699660 131.510636 0.179965 -0.012445 -0.040556 0.174893
255.600490 132.018429 0.173470 -0.011199 -0.048599 0.166146
257.900100 132.531060 0.192625 -0.010610 -0.049540 0.185843
258.600610 133.097484 0.218205 -0.011059 -0.043780 0.213482
259.599410 133.606251 0.243780 -0.011163 -0.046803 0.238984
264.598480 134.168106 0.245015 -0.010156 -0.052195 0.239175
264.999560 134.716736 0.234376 -0.008307 -0.056984 0.227191
265.498350 135.218944 0.231645 -0.005531 -0.067081 0.221650
266.297750 135.809230 0.256343 -0.006932 -0.062354 0.248547
266.797690 136.388966 0.282075 -0.008043 -0.059085 0.275700
267.700040 136.914044 0.284991 -0.008012 -0.050715 0.280328
268.298300 137.483628 0.288372 -0.007085 -0.049918 0.283930
268.999050 138.040040 0.303854 -0.009154 -0.040214 0.301042
269.598590 138.614867 0.316666 -0.011790 -0.031418 0.314883
270.298940 139.123883 0.320098 -0.011789 -0.030122 0.318459
271.199050 139.652382 0.336561 -0.015168 -0.025523 0.335249
272.099560 140.204262 0.363945 -0.018671 -0.025028 0.362603
272.899260 140.732068 0.377969 -0.018806 -0.036072 0.375773
294.900810 141.316875 0.348772 -0.017123 -0.024387 0.347497
295.401520 141.907643 0.326696 -0.015151 -0.020841 0.325678
296.200650 142.421385 0.314486 -0.012722 -0.016957 0.313771
297.001410 142.957476 0.287365 -0.007186 -0.018473 0.286681
297.701150 143.515078 0.266962 -0.004759 -0.014884 0.266504
298.100550 144.031916 0.269348 -0.004683 -0.014134 0.268936
298.500680 144.550198 0.282159 -0.003526 -0.018638 0.281521
299.499760 145.071657 0.274071 0.000075 -0.032398 0.272149
300.000790 145.603115 0.250696 0.003745 -0.036710 0.247965
300.700390 146.110367 0.230947 0.007761 -0.041108 0.227126
301.499650 146.636680 0.223324 0.007467 -0.038187 0.219908
302.300250 147.187858 0.219067 0.009127 -0.042837 0.214644
302.999570 147.768243 0.197190 0.013089 -0.046452 0.191193
303.499440 148.300900 0.176389 0.017417 -0.051088 0.167928
304.102150 148.814099 0.168648 0.018896 -0.052960 0.158998
304.598980 149.339515 0.187189 0.016621 -0.052312 0.178961
305.199940 149.864557 0.207384 0.013055 -0.049634 0.200933
306.000240 150.481076 0.191277 0.016193 -0.061024 0.180557
306.400610 151.034554 0.174131 0.020438 -0.067362 0.159268
306.899300 151.631718 0.164765 0.025047 -0.074496 0.144812
307.399010 152.203847 0.175144 0.026341 -0.082591 0.152185
307.900180 152.713452 0.199328 0.024776 -0.087269 0.177488
308.999430 153.266089 0.208053 0.024869 -0.085068 0.188231
309.699770 153.807910 0.215808 0.029480 -0.093487 0.192261
310.199500 154.314225 0.228392 0.030220 -0.099551 0.203321
310.900270 154.818259 0.229671 0.031252 -0.099262 0.204742
311.699790 155.331878 0.220303 0.038414 -0.106227 0.189139
312.599910 155.852986 0.231742 0.039643 -0.115466 0.196978
313.200200 156.384156 0.252116 0.033713 -0.114856 0.221887
313.799060 156.891579 0.272578 0.026892 -0.116536 0.244939
314.298820 157.412347 0.289497 0.021436 -0.127057 0.259240
314.999920 157.971531 0.298851 0.015678 -0.139509 0.263825
315.799620 158.513301 0.318680 0.009828 -0.153575 0.279061
316.701780 159.036349 0.330608 0.008579 -0.167175 0.285098
317.200090 159.547833 0.316719 0.010963 -0.171953 0.265750
317.900780 160.086622 0.308111 0.013427 -0.177179 0.251714
318.500870 160.677330 0.328110 0.005588 -0.182871 0.272366
319.000670 161.238737 0.346833 -0.006792 -0.181511 0.295467
319.999570 161.822600 0.347970 -0.014055 -0.189592 0.291446
320.899700 162.373439 0.363754 -0.028099 -0.193320 0.306847
321.400250 162.891061 0.381142 -0.040327 -0.190472 0.327664
321.900120 163.419011 0.389901 -0.046087 -0.186927 0.339053
322.498330 163.968113 0.397123 -0.043921 -0.191983 0.344848
323.399390 164.466326 0.394553 -0.042962 -0.186370 0.345098
324.098890 164.993968 0.411352 -0.042237 -0.185420 0.364755
324.698540 165.521746 0.417513 -0.038287 -0.189181 0.370219
325.298260 166.064796 0.404096 -0.032980 -0.188275 0.356031
325.898080 166.643616 0.386969 -0.025872 -0.195053 0.333212
326.698130 167.167727 0.394694 -0.021818 -0.207029 0.335330
327.198700 167.699083 0.408865 -0.020766 -0.212177 0.348884
327.798600 168.274080 0.403788 -0.022806 -0.206030 0.346520
328.298000 168.819407 0.390691 -0.024580 -0.206621 0.330671
329.311650 169.366780 0.400593 -0.025843 -0.213139 0.338199
329.698340 169.878162 0.412248 -0.027829 -0.214298 0.351070
330.199000 170.450209 0.421207 -0.032366 -0.212607 0.362169
330.898300 171.004756 0.414462 -0.038616 -0.218580 0.350015
331.699300 171.525839 0.419674 -0.045045 -0.225494 0.351069
332.999130 172.062244 0.415614 -0.053470 -0.224512 0.345645
333.498240 172.595733 0.404895 -0.055280 -0.230308 0.328394
334.098050 173.134673 0.404359 -0.058797 -0.237437 0.321983
334.698180 173.670170 0.415233 -0.064172 -0.238226 0.333989
335.397500 174.188584 0.428712 -0.063573 -0.241419 0.348525
336.508370 174.699181 0.433609 -0.065105 -0.246784 0.350537
342.399840 175.281463 0.448947 -0.063721 -0.244821 0.370885
343.000480 175.811245 0.464404 -0.063711 -0.252227 0.384699
343.499820 176.318802 0.471709 -0.063026 -0.258740 0.389346
344.399960 176.837797 0.476332 -0.060451 -0.266838 0.389917
345.200010 177.397253 0.467151 -0.057655 -0.272732 0.374864
346.099970 177.900898 0.460605 -0.056576 -0.278434 0.362534
347.600340 178.404419 0.450217 -0.053595 -0.279305 0.349015
357.001120 178.924253 0.446767 -0.051340 -0.272488 0.350307
360.301360 179.485888 0.460721 -0.050483 -0.278929 0.363200
360.800150 180.013037 0.473233 -0.049082 -0.279875 0.378432
361.600660 180.519271 0.487249 -0.048616 -0.284145 0.392823
362.400500 181.021285 0.497091 -0.048286 -0.280860 0.407290
363.001440 181.531732 0.506504 -0.047936 -0.276160 0.421882
363.800830 182.067920 0.515308 -0.048212 -0.268316 0.437292
376.899020 182.627233 0.511259 -0.050077 -0.269970 0.431270
377.600470 183.154261 0.505440 -0.050151 -0.274870 0.421190
378.399410 183.659639 0.498344 -0.049148 -0.282608 0.407510
378.999630 184.232314 0.498044 -0.048217 -0.290868 0.401396
379.499460 184.761289 0.498556 -0.047265 -0.295254 0.398935
380.098510 185.284714 0.498541 -0.047852 -0.304065 0.392171
380.999040 185.827305 0.499081 -0.049396 -0.313959 0.384801
381.600790 186.364576 0.502598 -0.051167 -0.320157 0.384039
382.299360 186.923180 0.501930 -0.051542 -0.322753 0.380930
382.999590 187.444598 0.503460 -0.052006 -0.329549 0.377048
383.799170 187.960070 0.509675 -0.053123 -0.334368 0.380978
384.399140 188.543908 0.516930 -0.053641 -0.340294 0.385408
385.100010 189.113709 0.520282 -0.052810 -0.343169 0.387479
386.000080 189.664219 0.523050 -0.049559 -0.346474 0.388691
386.899920 190.198593 0.524564 -0.045547 -0.353088 0.385256
388.099430 190.701533 0.530593 -0.044300 -0.356535 0.390448
392.700900 191.208930 0.530645 -0.042872 -0.364703 0.383064
393.199580 191.732767 0.534182 -0.042492 -0.374712 0.378333
393.699820 192.238464 0.540320 -0.045366 -0.380872 0.380557
394.200240 192.773154 0.544145 -0.047104 -0.377393 0.389165
395.400040 193.278482 0.549324 -0.050116 -0.374527 0.398717
397.400200 193.802666 0.554833 -0.051531 -0.371590 0.408785
397.999180 194.316522 0.561244 -0.052428 -0.369518 0.419169
398.699320 194.817267 0.568876 -0.053252 -0.368421 0.430174
399.699550 195.365404 0.579209 -0.054152 -0.368147 0.443867
400.499460 195.874663 0.590861 -0.055906 -0.370645 0.456742
406.099930 196.446034 0.604186 -0.059296 -0.374535 0.470370
406.499120 196.963885 0.618272 -0.060861 -0.386011 0.479115
407.098450 197.535843 0.631180 -0.064661 -0.397622 0.485905
407.698960 198.107138 0.635777 -0.065030 -0.399854 0.490000
408.498520 198.611648 0.649745 -0.065961 -0.408977 0.500555
409.212310 199.159172 0.665812 -0.068608 -0.415689 0.515559
409.698870 199.675118 0.678934 -0.069741 -0.427181 0.523072
410.198270 200.207804 0.687746 -0.070941 -0.435429 0.527602
410.998060 200.747465 0.693756 -0.075992 -0.437168 0.533298
411.696360 201.311063 0.707489 -0.077225 -0.441687 0.547257
412.497250 201.879677 0.720546 -0.080018 -0.444918 0.561098
413.096880 202.412525 0.725842 -0.081916 -0.449288 0.564160
413.697020 202.950170 0.737853 -0.086191 -0.460901 0.569709
414.398530 203.464205 0.747141 -0.089409 -0.470920 0.573114
415.097480 203.995593 0.757225 -0.092781 -0.480682 0.577690
415.798590 204.569355 0.760913 -0.094626 -0.483101 0.580214
416.598060 205.123454 0.765943 -0.095714 -0.484495 0.585468
417.398250 205.660235 0.767511 -0.095759 -0.482293 0.589319
417.897380 206.178932 0.766136 -0.096474 -0.479631 0.589586
418.498120 206.727741 0.764154 -0.096812 -0.478330 0.588013
419.497720 207.254017 0.762227 -0.098150 -0.479643 0.584208
420.297730 207.805116 0.755153 -0.098013 -0.480936 0.573890
420.898130 208.324894 0.744422 -0.093606 -0.478371 0.562639
421.603490 208.840639 0.732080 -0.086432 -0.473082 0.551964
424.799880 209.344264 0.719533 -0.077864 -0.467546 0.541355
428.800400 209.955670 0.720243 -0.080333 -0.469271 0.540445
429.199080 210.502225 0.725528 -0.086090 -0.471454 0.544712
429.698840 211.013503 0.734560 -0.095399 -0.477971 0.549564
430.198850 211.562028 0.739622 -0.102382 -0.484277 0.549577
430.600050 212.104383 0.737611 -0.105719 -0.484944 0.545640
431.099050 212.609926 0.734439 -0.104988 -0.485408 0.541070
432.198470 213.159469 0.735691 -0.104653 -0.482805 0.545150
432.807880 213.731291 0.739823 -0.107822 -0.482886 0.550030
433.398710 214.338978 0.739097 -0.111046 -0.482917 0.548383
433.898230 214.948049 0.731801 -0.108110 -0.483233 0.538823
434.298910 215.450486 0.720404 -0.101196 -0.479373 0.528151
435.209800 215.977388 0.711120 -0.096717 -0.475569 0.519781
436.098560 216.491863 0.706427 -0.096906 -0.476807 0.512156
436.598950 217.056986 0.695367 -0.094300 -0.475743 0.498308
437.098990 217.627005 0.687155 -0.091521 -0.477054 0.486030
437.598770 218.126447 0.677598 -0.083150 -0.472394 0.478612
438.498820 218.632310 0.671297 -0.074017 -0.472075 0.471494
439.398880 219.132438 0.664842 -0.069515 -0.473236 0.461769
439.999190 219.704526 0.660864 -0.071428 -0.478121 0.450599
440.498570 220.258677 0.659527 -0.072576 -0.482376 0.443871
441.098830 220.801522 0.661984 -0.073270 -0.486356 0.443072
441.698680 221.304741 0.665293 -0.077289 -0.489297 0.444106
442.399460 221.808502 0.668104 -0.079908 -0.493789 0.442888
442.999170 222.310237 0.666743 -0.080285 -0.497249 0.436857
443.598860 222.891913 0.662024 -0.082640 -0.498850 0.427312
444.101120 223.455322 0.657122 -0.077361 -0.499034 0.420464
444.599500 223.964336 0.653667 -0.069244 -0.498092 0.417601
445.299000 224.480084 0.651637 -0.060284 -0.497394 0.416649
445.998610 225.002270 0.650744 -0.056836 -0.497319 0.415826
446.702270 225.580083 0.645920 -0.053892 -0.495059 0.411369
447.299180 226.096620 0.642575 -0.052106 -0.495135 0.406238
447.898350 226.629372 0.638063 -0.046498 -0.493736 0.401481
448.598800 227.145692 0.636571 -0.041148 -0.492383 0.401359
449.298780 227.696224 0.633028 -0.036231 -0.490873 0.398064
449.898510 228.239351 0.629693 -0.034173 -0.490666 0.393183
450.599260 228.753801 0.626545 -0.030324 -0.489834 0.389489
451.298340 229.263919 0.623606 -0.027463 -0.488860 0.386194
452.002380 229.837735 0.620029 -0.024740 -0.485826 0.384443
452.598490 230.356891 0.619563 -0.022690 -0.483898 0.386246
453.398450 230.869045 0.617247 -0.020297 -0.480452 0.386972
454.298610 231.396205 0.614762 -0.018135 -0.476725 0.387732
459.899320 231.937016 0.612364 -0.015464 -0.472026 0.389797
460.799980 232.439640 0.607343 -0.012686 -0.465501 0.389889
466.199540 232.994016 0.608347 -0.011249 -0.463743 0.393576
466.599010 233.625036 0.612218 -0.011063 -0.465045 0.398022
467.098040 234.195654 0.615109 -0.010539 -0.466850 0.400373
467.798570 234.703678 0.614817 -0.009699 -0.466158 0.400753
468.498360 235.262608 0.610563 -0.007806 -0.462238 0.398826
469.297390 235.816286 0.608311 -0.004311 -0.458058 0.400258
469.898230 236.389949 0.604090 0.000475 -0.451567 0.401262
470.597980 236.904556 0.599336 0.003168 -0.445178 0.401260
471.497710 237.481587 0.601047 0.006029 -0.441001 0.408337
472.197400 238.073537 0.588926 -0.000668 -0.413815 0.419035
472.798240 238.583638 0.578763 -0.003747 -0.412899 0.405546
473.410180 239.129000 0.563976 -0.003882 -0.416856 0.379848
473.997950 239.638161 0.561262 -0.003044 -0.417055 0.375594
474.598200 240.211571 0.562401 0.006323 -0.414643 0.379903
475.198840 240.735043 0.565611 0.013891 -0.414114 0.385009
475.797050 241.244244 0.575038 0.014313 -0.419549 0.392991
476.798150 241.813984 0.575196 0.016435 -0.418137 0.394642
477.297890 242.366716 0.571508 0.018011 -0.417018 0.390375
477.799030 242.908308 0.568521 0.022224 -0.414701 0.388259
478.698430 243.435491 0.568788 0.029053 -0.412272 0.390778
479.598360 243.975113 0.562742 0.030547 -0.410916 0.383267
480.198050 244.580039 0.554233 0.036832 -0.403446 0.378218
480.798890 245.091614 0.549458 0.043535 -0.397917 0.376392
481.597210 245.664455 0.551555 0.047724 -0.397049 0.379852
482.398550 246.202599 0.557218 0.051559 -0.396140 0.388467
483.299930 246.817518 0.554143 0.052088 -0.391234 0.388970
483.797830 247.352253 0.554720 0.050031 -0.390906 0.390389
484.504000 247.876198 0.552239 0.051023 -0.386510 0.391120
485.198200 248.415547 0.538519 0.053271 -0.376931 0.380904
485.697480 248.924091 0.536083 0.063777 -0.368202 0.384376
486.398830 249.478212 0.541376 0.075466 -0.365600 0.392084
487.098750 250.042699 0.535905 0.081491 -0.361410 0.387216
487.598160 250.561527 0.526772 0.081583 -0.356474 0.379156
488.298500 251.062898 0.521084 0.088484 -0.351046 0.374788
489.506160 251.571104 0.526832 0.095322 -0.349254 0.382736
494.598690 252.113251 0.517696 0.097447 -0.345497 0.373021
495.098420 252.694041 0.501937 0.093937 -0.339119 0.357932
495.498870 253.196694 0.489081 0.088466 -0.336864 0.343361
496.198660 253.707717 0.473968 0.088092 -0.330561 0.328047
498.899320 254.213126 0.460749 0.092479 -0.324880 0.313353
506.898040 254.715028 0.453012 0.099860 -0.319499 0.305234
512.696980 255.283344 0.465518 0.098586 -0.324575 0.318808
513.599820 255.809550 0.475691 0.097146 -0.327950 0.330596
514.197110 256.336398 0.477137 0.100308 -0.327233 0.332441
515.197370 256.854014 0.464780 0.109313 -0.318087 0.320768
515.897000 257.368759 0.457613 0.117436 -0.312763 0.312727
516.496190 257.875686 0.453067 0.129870 -0.305773 0.308069
517.296320 258.405175 0.447734 0.138355 -0.300639 0.301562
519.596360 258.912527 0.435695 0.143737 -0.293088 0.288564
522.896670 259.441847 0.441943 0.131381 -0.301534 0.295177
523.395660 259.961506 0.452555 0.127990 -0.307749 0.306129
524.297160 260.518652 0.452276 0.133661 -0.304737 0.306307
525.100710 261.059805 0.440361 0.139814 -0.297543 0.292981
525.906680 261.602101 0.433169 0.153954 -0.288679 0.283898
526.897800 262.135095 0.422782 0.164382 -0.280255 0.270518
527.701690 262.673321 0.413608 0.172062 -0.272625 0.259117
532.497780 263.204079 0.398253 0.168446 -0.267249 0.242506
532.996790 263.750175 0.385227 0.156704 -0.265907 0.230515
533.697820 264.270994 0.370402 0.149362 -0.261076 0.216166
534.396810 264.786143 0.356470 0.148556 -0.254404 0.200701
535.097460 265.353657 0.341728 0.148172 -0.245723 0.185589
535.997590 265.888919 0.325896 0.147666 -0.235356 0.170325
536.697510 266.406184 0.310368 0.149050 -0.223564 0.155343
537.397840 266.979960 0.293799 0.153840 -0.210492 0.135440
538.097730 267.512975 0.279753 0.154654 -0.200223 0.119393
538.999620 268.030896 0.269976 0.162583 -0.189756 0.102208
540.308190 268.544931 0.257518 0.164160 -0.179182 0.085209
552.197610 269.068828 0.245436 0.166411 -0.166694 0.068987
552.597100 269.578313 0.237298 0.171070 -0.155037 0.054855
553.100830 270.111884 0.228741 0.174340 -0.142359 0.040765
553.997340 270.632887 0.217440 0.171915 -0.130159 0.027999
554.597360 271.134290 0.213249 0.175457 -0.120214 0.015452
555.208130 271.657650 0.208886 0.177310 -0.110396 0.002663
555.796890 272.179942 0.204918 0.177985 -0.100997 -0.010591
556.696920 272.739754 0.199470 0.174048 -0.089627 -0.038245
557.296670 273.283926 0.195479 0.169496 -0.083008 -0.050918
557.896440 273.794007 0.193004 0.167428 -0.075307 -0.059559
558.797170 274.315696 0.191948 0.165486 -0.067720 -0.069802
564.095580 274.836895 0.192098 0.163447 -0.058787 -0.082042
582.995660 275.371451 0.194155 0.161499 -0.048680 -0.096149
584.495560 275.873549 0.198513 0.160975 -0.038698 -0.109531
585.896050 276.395732 0.202039 0.158195 -0.028267 -0.122454
587.196420 276.933798 0.207635 0.156000 -0.017741 -0.135874
590.195690 277.444093 0.215248 0.155823 -0.007605 -0.148301
616.396450 278.025574 0.225744 0.160925 -0.000366 -0.158314
616.796240 278.573958 0.234152 0.167613 0.003486 -0.163465
617.295940 279.121265 0.244007 0.177236 0.006159 -0.167598
618.296190 279.648795 0.247777 0.187979 0.000694 -0.161421
618.895230 280.181491 0.258595 0.195045 0.005468 -0.169702
619.395020 280.757173 0.270458 0.200425 0.012771 -0.181147
619.995870 281.345628 0.286545 0.209139 0.021187 -0.194730
620.895100 281.905597 0.303185 0.222689 0.025461 -0.204163
621.594900 282.449986 0.312654 0.233258 0.022990 -0.206917
622.395830 283.016432 0.316265 0.243425 0.013355 -0.201469
623.095050 283.604496 0.327580 0.254333 0.011922 -0.206110
623.795040 284.141477 0.334588 0.260641 0.010943 -0.209513
624.595760 284.673986 0.344019 0.269845 0.010933 -0.213104
625.494990 285.176975 0.347511 0.277504 0.005279 -0.209112
626.295080 285.711483 0.347343 0.285351 -0.006132 -0.197950
632.495610 286.214980 0.344671 0.288605 -0.015521 -0.187788
636.895860 286.783506 0.351808 0.299284 -0.024242 -0.183331
637.295970 287.336364 0.360818 0.310982 -0.031898 -0.180173
637.695590 287.900422 0.371811 0.324970 -0.043114 -0.175440
638.699100 288.421349 0.382633 0.336073 -0.042005 -0.178040
639.494820 288.983751 0.392468 0.348751 -0.047097 -0.173741
639.995400 289.543362 0.401251 0.361356 -0.057552 -0.164656
640.400960 290.039015 0.410761 0.372020 -0.067657 -0.160462
640.994760 290.552146 0.415393 0.375186 -0.076687 -0.160954
641.794960 291.051717 0.417046 0.374151 -0.091656 -0.159805
642.494590 291.565654 0.423321 0.383325 -0.107472 -0.143917
643.095330 292.072921 0.424862 0.384304 -0.127661 -0.128535
643.694920 292.596311 0.430384 0.390033 -0.138971 -0.117439
644.305360 293.116986 0.440087 0.398580 -0.153561 -0.105970
645.195260 293.650739 0.449554 0.407213 -0.166652 -0.092212
645.795700 294.172395 0.455746 0.411065 -0.179856 -0.079884
646.408760 294.669769 0.461131 0.413621 -0.192018 -0.068475
647.095170 295.188803 0.470578 0.422170 -0.198105 -0.063012
647.895240 295.745356 0.479680 0.428336 -0.211114 -0.045296
648.595260 296.280502 0.486954 0.433392 -0.219357 -0.034326
649.195470 296.801865 0.488781 0.435376 -0.218165 -0.041941
649.995260 297.307294 0.494706 0.439665 -0.222515 -0.043767
650.794840 297.860381 0.503409 0.446313 -0.229553 -0.039123
651.695400 298.365625 0.512074 0.453417 -0.235143 -0.036615
652.294860 298.922225 0.513467 0.454282 -0.235640 -0.041839
652.994780 299.496352 0.520829 0.461925 -0.236726 -0.042994
653.694850 300.010322 0.532388 0.473575 -0.241022 -0.032748
654.894890 300.506999 0.543560 0.485331 -0.243328 -0.026502
660.494720 301.071799 0.548468 0.494074 -0.235223 -0.037128
661.095820 301.695978 0.546095 0.493949 -0.225184 -0.059382
661.594990 302.283575 0.536571 0.483624 -0.216693 -0.084025
662.195380 302.796329 0.532120 0.479174 -0.204252 -0.108742
662.795490 303.343570 0.533729 0.481152 -0.188181 -0.133967
663.594610 303.861762 0.532541 0.479063 -0.178249 -0.149419
664.394710 304.444471 0.532190 0.476491 -0.163506 -0.171605
664.995050 305.017969 0.528065 0.465749 -0.151448 -0.197469
665.495010 305.541654 0.531671 0.464103 -0.137340 -0.220047
666.094610 306.052660 0.541281 0.470635 -0.123472 -0.237156
667.094870 306.583138 0.548554 0.471281 -0.107455 -0.259343
667.795050 307.110835 0.544761 0.456427 -0.097308 -0.281017
668.394290 307.683090 0.545785 0.446680 -0.087015 -0.301309
668.894580 308.194404 0.553256 0.445610 -0.074410 -0.319355
669.394560 308.719313 0.560980 0.442342 -0.061031 -0.339569
670.101550 309.232740 0.570219 0.438504 -0.045926 -0.361601
670.894340 309.747814 0.576398 0.431409 -0.029721 -0.381101
671.594720 310.257923 0.583456 0.431489 -0.017146 -0.392357
672.094190 310.783542 0.592221 0.425096 -0.000973 -0.412333
672.794790 311.322176 0.599388 0.413377 0.012819 -0.433845
673.494690 311.891296 0.613790 0.407154 0.032725 -0.458140
674.094650 312.421815 0.625463 0.403975 0.048804 -0.475001
674.894640 312.941272 0.637150 0.411008 0.059093 -0.483261
675.995200 313.493223 0.647501 0.400161 0.070183 -0.504185
682.094120 314.041352 0.666190 0.402912 0.082521 -0.524082
685.895020 314.547146 0.689724 0.420449 0.093468 -0.538707
688.395180 315.089246 0.705279 0.425671 0.102317 -0.552950
698.794980 315.653817 0.692868 0.413466 0.097867 -0.547297
699.195510 316.210782 0.669162 0.402945 0.084108 -0.527578
700.495520 316.759747 0.661867 0.416955 0.072710 -0.508851
701.094960 317.296384 0.648709 0.424011 0.061410 -0.487100
701.495120 317.813969 0.635487 0.428370 0.048768 -0.466867
701.995220 318.379743 0.618059 0.417379 0.043789 -0.453734
702.595120 318.943204 0.607915 0.421179 0.033393 -0.437097
704.294700 319.457504 0.615852 0.416266 0.042791 -0.451847
706.195030 319.959278 0.617064 0.409478 0.046189 -0.459306
726.495850 320.528551 0.618390 0.419145 0.043692 -0.452564
727.094990 321.092189 0.634055 0.428130 0.055650 -0.464364
727.695010 321.644808 0.645537 0.428409 0.065701 -0.478400
728.295300 322.181146 0.653888 0.421481 0.072789 -0.494596
729.695460 322.694050 0.656167 0.410952 0.077086 -0.505699
730.594400 323.216326 0.670211 0.404302 0.085728 -0.527611
734.595550 323.741170 0.682283 0.393687 0.095839 -0.548940
734.995060 324.285889 0.688785 0.396620 0.098899 -0.554379
735.503690 324.825883 0.696556 0.403566 0.102106 -0.558479
736.195580 325.370601 0.720905 0.414350 0.113465 -0.578916
736.996300 325.900471 0.733406 0.408805 0.123514 -0.596244
737.995580 326.440291 0.750855 0.404674 0.157049 -0.612664
738.994780 326.944229 0.767527 0.402117 0.160016 -0.633873
744.596100 327.498865 0.780896 0.388605 0.167976 -0.656177
745.194220 328.085707 0.791730 0.372646 0.174571 -0.676385
746.009550 328.591767 0.810805 0.365896 0.186014 -0.699231
751.000020 329.123532 0.808357 0.388055 0.178335 -0.686331
766.294160 329.639929 0.822848 0.385330 0.187860 -0.702359
767.494870 330.174570 0.839531 0.384084 0.197438 -0.719937
768.794490 330.699883 0.855053 0.384919 0.207916 -0.734659
769.894410 331.214376 0.869365 0.382608 0.215581 -0.750288
770.902340 331.723883 0.884990 0.381933 0.225179 -0.765917
771.794410 332.241925 0.900682 0.375217 0.235245 -0.784283
772.894360 332.773057 0.915042 0.367521 0.243798 -0.801744
774.094190 333.298227 0.934251 0.370439 0.250134 -0.820386
775.194310 333.806102 0.955506 0.368951 0.260284 -0.842092
776.394110 334.321395 0.976017 0.368258 0.270513 -0.862449
777.694450 334.843212 1.000117 0.368397 0.282222 -0.885928
778.894450 335.359196 1.023084 0.365633 0.290236 -0.910372
779.994160 335.857454 1.044162 0.360137 0.297983 -0.933693
781.394140 336.375782 1.064070 0.347295 0.307527 -0.957632
782.494090 336.877642 1.082719 0.337789 0.316416 -0.978805
784.293930 337.384951 1.080966 0.307875 0.318094 -0.986163
788.694100 337.965787 1.115020 0.314069 0.332944 -1.016749
789.093550 338.480585 1.147390 0.324574 0.342082 -1.046009
789.693490 339.003553 1.161956 0.325948 0.348780 -1.059364
790.593950 339.554708 1.197877 0.327531 0.362562 -1.093701
791.393490 340.079528 1.223355 0.321968 0.373945 -1.119419
792.193480 340.627784 1.257511 0.308197 0.389396 -1.155301
792.792610 341.202825 1.285049 0.301618 0.401537 -1.182855
793.394030 341.781812 1.325241 0.301762 0.417973 -1.220861
794.093580 342.283555 1.355952 0.294622 0.431118 -1.251376
794.793710 342.800691 1.397940 0.284197 0.448245 -1.293269
795.493710 343.306648 1.436245 0.274236 0.463280 -1.331528
796.293850 343.891971 1.481295 0.269838 0.481244 -1.374710
796.994400 344.415437 1.518905 0.259506 0.496771 -1.411718
797.693560 344.983430 1.548387 0.235783 0.511377 -1.442360
798.193510 345.533273 1.575521 0.239015 0.519175 -1.468195
799.193340 346.052825 1.608163 0.219933 0.532010 -1.501593
799.695980 346.576691 1.626233 0.227336 0.540091 -1.516988
800.193610 347.114019 1.641379 0.224498 0.546073 -1.531512
800.793430 347.611817 1.663563 0.222142 0.555668 -1.552201
801.393370 348.192261 1.701012 0.216747 0.571686 -1.587337
802.093920 348.697383 1.736772 0.217739 0.582130 -1.621756
803.093640 349.207223 1.763510 0.222191 0.590575 -1.646760
808.393420 349.742195 1.794370 0.221896 0.603827 -1.675088
808.893120 350.309426 1.816171 0.232272 0.603742 -1.697063
809.292970 350.843682 1.839439 0.229987 0.615700 -1.718009
809.993060 351.341477 1.863400 0.230239 0.623923 -1.740681
810.693440 351.886476 1.901028 0.245878 0.638429 -1.773657
811.793430 352.414331 1.931528 0.257537 0.645199 -1.802274
816.494070 352.930813 1.960545 0.266017 0.648961 -1.830798
816.993260 353.481754 1.990335 0.278749 0.656659 -1.858099
817.392780 354.013375 2.001183 0.289156 0.657838 -1.867718
817.993460 354.569432 1.983320 0.290859 0.649652 -1.851192
819.093310 355.075192 2.011026 0.308402 0.663243 -1.873292
819.593190 355.633382 2.041642 0.312365 0.684086 -1.898093
820.094940 356.170369 2.075185 0.325875 0.702864 -1.925144
820.793380 356.722892 2.098244 0.328812 0.711957 -1.946183
821.694230 357.238519 2.134222 0.338183 0.717871 -1.981211
822.193170 357.735011 2.167461 0.330483 0.727721 -2.014718
822.794120 358.234275 2.205814 0.336200 0.744314 -2.049044
823.593830 358.742041 2.233394 0.340779 0.758464 -2.072836
824.294730 359.314356 2.256583 0.348841 0.769109 -2.092594
825.094560 359.816816 2.280827 0.341196 0.783881 -2.114542
825.493590 360.323038 2.306900 0.341510 0.795547 -2.138285
825.994430 360.933856 2.343886 0.342563 0.818873 -2.169308
826.594230 361.443730 2.373585 0.346415 0.834781 -2.194776
827.993830 361.974664 2.390230 0.332440 0.854107 -2.207529
828.694320 362.546336 2.418257 0.319583 0.873478 -2.232234
829.493520 363.050775 2.446242 0.323833 0.887954 -2.256273
846.794790 363.607037 2.418140 0.327149 0.873153 -2.231138
847.394550 364.141694 2.388084 0.329040 0.854210 -2.205675
848.094370 364.702716 2.357857 0.339851 0.832520 -2.179656
848.894550 365.229904 2.332294 0.345259 0.816756 -2.157151
849.594160 365.756029 2.301135 0.351195 0.796872 -2.129995
850.194220 366.331352 2.276384 0.371632 0.781558 -2.105465
850.794410 366.914394 2.244856 0.384837 0.758870 -2.077353
851.993780 367.423035 2.232969 0.361495 0.755346 -2.070006
852.992870 367.972502 2.234841 0.347880 0.763958 -2.071198
853.393340 368.495478 2.228832 0.374304 0.734982 -2.070601
853.893610 369.053044 2.217053 0.394903 0.720552 -2.059170
855.093860 369.575730 2.233136 0.405918 0.723444 -2.073344
855.593260 370.201256 2.243989 0.418155 0.734889 -2.078598
855.993570 370.711067 2.250699 0.435341 0.736863 -2.081624
856.593710 371.227763 2.252315 0.439104 0.739420 -2.081674
857.493660 371.795376 2.284842 0.440781 0.754021 -2.111319
858.093360 372.327068 2.311052 0.450173 0.769066 -2.132333
858.794190 372.871432 2.341084 0.458762 0.782561 -2.158196
859.593350 373.376071 2.360545 0.457696 0.789170 -2.177131
860.294310 373.904244 2.384220 0.466167 0.798305 -2.197704
860.894300 374.447645 2.423259 0.471558 0.799909 -2.238295
861.699440 374.965851 2.447579 0.480065 0.806867 -2.260342
862.394080 375.507843 2.475570 0.485099 0.824336 -2.283330
862.993030 376.003200 2.492218 0.487813 0.826944 -2.299859
863.593770 376.531235 2.498940 0.503411 0.826980 -2.303776
864.293500 377.067644 2.495634 0.525142 0.822364 -2.296983
864.994790 377.616510 2.503617 0.552714 0.822337 -2.299210
865.593530 378.170442 2.501409 0.560940 0.822614 -2.294711
866.194570 378.692838 2.514408 0.587032 0.820166 -2.303252
866.893940 379.255702 2.530436 0.590732 0.829849 -2.316353
867.594220 379.767286 2.535386 0.588437 0.832628 -2.321348
868.294240 380.318939 2.555650 0.591034 0.831217 -2.343311
868.994310 380.859257 2.585973 0.603415 0.842382 -2.369291
869.694070 381.367503 2.605994 0.600534 0.843084 -2.391605
870.293960 381.881306 2.625145 0.612377 0.843527 -2.409324
870.893880 382.395510 2.638909 0.624242 0.848903 -2.419406
871.694190 382.945754 2.670655 0.616601 0.864866 -2.450349
872.393860 383.466260 2.700003 0.616330 0.875853 -2.478515
872.994140 384.054837 2.703478 0.633384 0.874667 -2.478422
873.493900 384.568606 2.694618 0.653469 0.875623 -2.463174
874.408440 385.057205 2.699229 0.665058 0.866616 -2.468301
875.094470 385.597868 2.723842 0.674356 0.873667 -2.490234
875.593920 386.130734 2.748928 0.694942 0.879541 -2.509994
876.093680 386.627163 2.754985 0.727988 0.867838 -2.511341
878.094040 387.201654 2.777641 0.713313 0.879775 -2.536232
878.594060 387.800325 2.784749 0.692616 0.884554 -2.548073
879.393630 388.324712 2.807504 0.673704 0.904236 -2.571101
880.393840 388.850434 2.826985 0.681711 0.913430 -2.587037
881.295230 389.391700 2.829942 0.651964 0.918153 -2.596249
882.394380 389.911211 2.855979 0.632164 0.934694 -2.623610
887.294940 390.415452 2.868974 0.651541 0.937452 -2.632050
887.793980 391.014693 2.873782 0.658554 0.946049 -2.632474
888.294730 391.615640 2.878147 0.688598 0.938480 -2.632265
889.094770 392.158139 2.874192 0.715200 0.917799 -2.628139
889.695870 392.678966 2.894294 0.728070 0.917957 -2.646546
890.294040 393.245245 2.908411 0.766633 0.891269 -2.660219
890.894110 393.740302 2.927653 0.778260 0.892042 -2.677634
891.696030 394.242059 2.955325 0.799011 0.885665 -2.703909
892.293430 394.731850 2.982169 0.832603 0.896445 -2.719649
892.795120 395.256221 3.032309 0.866608 0.918511 -2.756851
893.394250 395.763847 3.072067 0.890388 0.934623 -2.787702
894.193570 396.283847 3.113833 0.898500 0.958252 -2.823191
894.894180 396.842096 3.159110 0.903548 0.988711 -2.861124
895.393830 397.389251 3.193479 0.915227 1.005866 -2.889446
895.893870 397.904142 3.221684 0.924118 1.022564 -2.911978
896.594170 398.409193 3.247031 0.930155 1.042970 -2.930910
897.294660 398.905699 3.255464 0.928143 1.055822 -2.936296
897.994740 399.426267 3.256359 0.919967 1.055341 -2.940032
898.495340 399.928221 3.271212 0.917607 1.044111 -2.961192
899.008020 400.454578 3.293841 0.919867 1.058574 -2.980378
900.194500 401.028855 3.302911 0.942280 1.066537 -2.980575
900.598200 401.544350 3.290840 0.949276 1.063858 -2.965925
901.194300 402.065565 3.285455 0.954791 1.064226 -2.958042
901.993970 402.624934 3.315702 0.947476 1.098776 -2.981419
902.594160 403.136046 3.348735 0.951065 1.128124 -3.006133
909.294750 403.718487 3.390881 0.966193 1.159403 -3.036500
909.694000 404.231186 3.418336 0.983799 1.172975 -3.056352
910.194520 404.809908 3.450366 1.003893 1.191561 -3.078540
910.994000 405.326451 3.480785 1.008427 1.214733 -3.102155
911.794490 405.855462 3.512834 1.011238 1.238100 -3.128020
912.394110 406.414989 3.541431 1.011523 1.261018 -3.150934
912.994610 406.969594 3.572176 1.016623 1.281519 -3.175630
913.594740 407.489064 3.604776 1.030565 1.300484 -3.200170
914.796080 408.007060 3.634797 1.030315 1.322021 -3.225285
920.994450 408.529220 3.662768 1.025244 1.343184 -3.249708
921.493940 409.120695 3.691870 1.021735 1.364288 -3.274856
921.893130 409.711987 3.722642 1.037658 1.373545 -3.300713
922.393790 410.272312 3.743537 1.065213 1.361205 -3.320619
923.293870 410.770959 3.765885 1.088862 1.356080 -3.340257
923.894020 411.270323 3.797316 1.096317 1.367675 -3.368555
924.394330 411.804759 3.826037 1.125218 1.367439 -3.391542
924.993730 412.334754 3.854623 1.151858 1.371985 -3.413063
925.694330 412.835094 3.883753 1.180971 1.381958 -3.432060
926.494090 413.329766 3.913067 1.205925 1.395899 -3.450986
926.994170 413.833763 3.931636 1.208158 1.413622 -3.464071
927.594730 414.395948 3.953768 1.219534 1.431336 -3.477973
928.494560 414.941625 3.966732 1.218668 1.447207 -3.486460
929.194170 415.466965 3.965826 1.209724 1.451948 -3.486573
929.893170 416.014646 3.982967 1.221912 1.448379 -3.503306
930.393770 416.613785 4.006638 1.206745 1.467031 -3.527710
930.993590 417.191053 4.032470 1.194378 1.488491 -3.552277
931.992960 417.744015 4.066917 1.210388 1.512734 -3.575809
932.793650 418.285594 4.091285 1.198889 1.538729 -3.596330
933.493580 418.898506 4.113470 1.168285 1.566466 -3.619659
934.194070 419.467315 4.145217 1.154558 1.594527 -3.647918
934.893190 420.022626 4.166063 1.119265 1.621586 -3.670665
935.593060 420.558363 4.186719 1.084119 1.649471 -3.692228
936.293080 421.152315 4.209667 1.085573 1.663984 -3.711332
936.895750 421.715330 4.223800 1.077445 1.680450 -3.722323
937.494080 422.245337 4.211106 1.042630 1.689277 -3.713850
937.993580 422.778981 4.201371 1.049479 1.684754 -3.702933


==> figures/CTU-CRAS-Norlab/tikz_data/bull_rock_cave_trajectory_errors_cycle.txt <==
t traj_len abs_dist dx dy dz
0.000000 0.000000 0.082710 0.053014 -0.026096 -0.057874
2.000110 0.064572 0.155429 0.103914 -0.050832 -0.103808
4.000670 0.350202 0.219601 0.154049 -0.069458 -0.140247
5.099900 0.868980 0.271328 0.199701 -0.079626 -0.165524
6.100550 1.343740 0.325167 0.244358 -0.087509 -0.195870
8.100660 1.636584 0.372281 0.285699 -0.107486 -0.213110
9.400040 2.150543 0.425793 0.328459 -0.118857 -0.243490
10.100340 2.659214 0.470606 0.365951 -0.124519 -0.268411
11.100550 3.151020 0.502718 0.395133 -0.126050 -0.284090
13.200240 3.522142 0.538245 0.424559 -0.125447 -0.306137
15.299440 3.918965 0.558184 0.445422 -0.127687 -0.311230
15.800110 4.479133 0.573459 0.460539 -0.119897 -0.319975
16.200410 5.012185 0.588128 0.473356 -0.110600 -0.331054
16.700450 5.549811 0.596843 0.478917 -0.104773 -0.340415
17.300500 6.130794 0.589297 0.475920 -0.104917 -0.331306
18.000380 6.703772 0.581515 0.471127 -0.095820 -0.327136
18.399870 7.235826 0.593036 0.478745 -0.086625 -0.339104
18.800370 7.822679 0.605119 0.489165 -0.085221 -0.345867
19.200400 8.424839 0.609501 0.493282 -0.078971 -0.349181
19.800270 8.958542 0.610801 0.492693 -0.067443 -0.354659
20.600750 9.566029 0.602938 0.497042 -0.080325 -0.331710
20.999730 10.087814 0.592020 0.496505 -0.085758 -0.310832
21.499970 10.660939 0.580908 0.490992 -0.080015 -0.299965
21.900490 11.180771 0.585249 0.492485 -0.070664 -0.308190
22.499870 11.709217 0.578108 0.489016 -0.065894 -0.301214
23.000460 12.341871 0.564486 0.487447 -0.078936 -0.273513
23.300090 12.850121 0.552676 0.483991 -0.087548 -0.252068
23.799650 13.420336 0.538524 0.477486 -0.094390 -0.230447
24.299140 14.004595 0.528364 0.468510 -0.089992 -0.227087
24.699210 14.578757 0.519557 0.460802 -0.084382 -0.224680
25.099580 15.140253 0.500814 0.444785 -0.072389 -0.218496
25.799760 15.750996 0.475190 0.427313 -0.068696 -0.196189
26.400000 16.275375 0.453312 0.411026 -0.063989 -0.180151
27.000560 16.811206 0.446567 0.404630 -0.057600 -0.179941
28.700000 17.331939 0.437366 0.396416 -0.049943 -0.177902
29.399900 17.859263 0.426612 0.390879 -0.054539 -0.161978
29.999650 18.394172 0.413638 0.385029 -0.056673 -0.140133
31.100570 18.903947 0.406957 0.386803 -0.060623 -0.111007
33.100780 19.188045 0.411090 0.394834 -0.064367 -0.094648
35.199680 19.278287 0.418443 0.403490 -0.071128 -0.085038
35.900790 19.913939 0.419744 0.409563 -0.072864 -0.055979
36.300730 20.497174 0.431011 0.424141 -0.072544 -0.024745
36.601980 21.027126 0.445155 0.439464 -0.070932 0.001638
37.000250 21.569963 0.462510 0.456371 -0.071058 0.024318
37.700710 22.091875 0.471258 0.464719 -0.067392 0.039730
38.300230 22.660866 0.473904 0.467272 -0.060142 0.051234
38.799170 23.282030 0.475572 0.467899 -0.059416 0.060899
39.200000 23.823586 0.475473 0.466475 -0.060751 0.069170
39.698590 24.390622 0.454651 0.442938 -0.073948 0.071032
40.199800 24.914849 0.437372 0.421650 -0.091725 0.071358
40.699870 25.444461 0.421076 0.401383 -0.102716 0.075139
41.300520 26.028212 0.406764 0.384177 -0.108642 0.077856
41.899670 26.614995 0.397281 0.371095 -0.115568 0.082247
42.400120 27.130031 0.388947 0.359884 -0.120188 0.085545
42.900740 27.750189 0.380089 0.349783 -0.119404 0.088667
43.300820 28.251033 0.372906 0.342492 -0.118183 0.088264
43.801050 28.789103 0.368155 0.338569 -0.114973 0.087694
44.400110 29.304407 0.362926 0.334407 -0.109237 0.089188
44.901270 29.873965 0.355556 0.329218 -0.102704 0.086530
45.298930 30.370441 0.344548 0.321972 -0.096170 0.076150
46.099880 30.892956 0.332579 0.313017 -0.090643 0.066430
46.700430 31.492661 0.329105 0.308462 -0.087459 0.074244
47.399670 32.019877 0.320605 0.299729 -0.085787 0.074771
49.200110 32.523317 0.316541 0.297775 -0.084272 0.066534
50.500060 33.022021 0.317451 0.296136 -0.084146 0.077447
52.600380 33.084014 0.313814 0.292575 -0.084171 0.076120
53.700950 33.611939 0.302837 0.284652 -0.081809 0.063173
54.099990 34.267585 0.286363 0.271939 -0.078102 0.044191
54.399260 34.783025 0.270208 0.258571 -0.073055 0.028568
54.800390 35.323076 0.250906 0.240550 -0.070331 0.011957
55.399540 35.872202 0.232054 0.221428 -0.069407 0.001110
55.899470 36.405339 0.216137 0.204503 -0.067850 -0.017030
56.500300 36.983742 0.212382 0.197554 -0.063607 -0.045084
57.099840 37.528876 0.210416 0.194283 -0.059795 -0.054346
57.600280 38.107833 0.205668 0.192839 -0.058046 -0.041750
58.000560 38.617502 0.204889 0.196301 -0.056065 -0.017381
58.400600 39.117277 0.201422 0.193737 -0.054605 0.007424
59.000480 39.633608 0.198469 0.190531 -0.052103 0.019314
59.699690 40.155614 0.190644 0.184738 -0.046827 0.004921
60.600210 40.712427 0.189029 0.184672 -0.040349 0.000040
62.700510 41.063923 0.182063 0.178190 -0.036561 0.007641
64.799800 41.205446 0.182725 0.179670 -0.031563 0.010523
65.701130 41.715980 0.168744 0.166002 -0.027841 -0.011946
66.100860 42.285757 0.158970 0.153092 -0.023809 -0.035602
66.399690 42.790155 0.153714 0.143488 -0.020455 -0.051195
66.699980 43.317276 0.145287 0.130550 -0.018568 -0.060994
67.100320 43.893916 0.136996 0.116436 -0.016207 -0.070342
67.700650 44.398980 0.132633 0.105703 -0.013116 -0.079034
68.301030 44.908851 0.147442 0.105335 -0.003596 -0.103106
68.900470 45.519276 0.165274 0.101942 0.003616 -0.130040
69.300070 46.074741 0.176348 0.094386 0.007491 -0.148774
69.700490 46.607168 0.186914 0.082901 0.008837 -0.167291
70.199810 47.124099 0.204666 0.071816 0.009747 -0.191404
70.700990 47.649256 0.231601 0.064489 0.012004 -0.222117
71.300620 48.226011 0.262625 0.064473 0.018685 -0.253902
71.800370 48.756185 0.279211 0.068036 0.023022 -0.269815
72.299880 49.267316 0.293417 0.065648 0.026465 -0.284752
72.800200 49.820364 0.321461 0.062771 0.032089 -0.313636
73.299820 50.407190 0.358367 0.065489 0.041113 -0.349925
73.699880 50.947559 0.392959 0.059860 0.045154 -0.385739
74.200030 51.484434 0.427300 0.061050 0.050787 -0.419856
74.799890 52.061385 0.463620 0.050009 0.049757 -0.458221
75.199760 52.565003 0.493813 0.046893 0.051895 -0.488835
75.699630 53.144305 0.523868 0.043781 0.054758 -0.519156
76.199780 53.646677 0.543797 0.040633 0.055507 -0.539429
76.799790 54.170979 0.563031 0.036806 0.056477 -0.558981
77.400850 54.710256 0.583093 0.032893 0.056666 -0.579400
77.899840 55.346341 0.607545 0.023570 0.054116 -0.604671
78.399880 55.931307 0.632608 -0.000077 0.041726 -0.631230
78.899920 56.490408 0.665256 -0.013906 0.038412 -0.664001
79.399670 57.007614 0.685186 -0.033415 0.034628 -0.683494
80.100730 57.531019 0.686363 -0.048821 0.040117 -0.683448
80.999820 58.036189 0.693584 -0.061360 0.047385 -0.689238
83.002140 58.231277 0.701542 -0.066965 0.057536 -0.695964
85.099340 58.366038 0.695949 -0.074065 0.064011 -0.689030
85.799050 58.884343 0.685463 -0.072240 0.073057 -0.677719
86.299720 59.431353 0.658442 -0.077246 0.074675 -0.649617
86.699650 60.011046 0.623799 -0.079364 0.076938 -0.613928
87.099280 60.541105 0.594280 -0.084502 0.075934 -0.583320
87.599440 61.062107 0.574258 -0.090383 0.073270 -0.562347
88.299250 61.661120 0.544047 -0.082980 0.075980 -0.532286
88.699700 62.179732 0.515404 -0.085464 0.074787 -0.502737
89.099530 62.786957 0.483326 -0.088092 0.074413 -0.469368
89.499200 63.339496 0.452432 -0.089658 0.073747 -0.437284
90.099390 63.837595 0.422763 -0.090994 0.072626 -0.406416
90.700000 64.346056 0.402669 -0.103021 0.066886 -0.383478
91.200150 64.946453 0.370597 -0.107304 0.063527 -0.348988
91.699300 65.504356 0.336921 -0.108765 0.061125 -0.312969
92.199260 66.031940 0.312560 -0.117535 0.055180 -0.284314
92.699230 66.590205 0.295292 -0.121484 0.053404 -0.263794
93.099500 67.141407 0.288908 -0.133319 0.048678 -0.251643
93.500320 67.657363 0.279799 -0.129518 0.053408 -0.242199
94.099560 68.197513 0.257720 -0.130782 0.050933 -0.216151
94.599230 68.781590 0.231337 -0.136321 0.043767 -0.181708
94.999570 69.302197 0.213147 -0.142394 0.036658 -0.154310
95.599920 69.873359 0.208727 -0.153253 0.028683 -0.138773
96.299350 70.412035 0.215625 -0.156482 0.028523 -0.145582
97.199920 70.945062 0.216934 -0.158620 0.027459 -0.145417
99.299540 71.157221 0.217277 -0.162307 0.024860 -0.142295
101.299930 71.333473 0.225044 -0.161854 0.027724 -0.153882
101.999960 71.892922 0.219662 -0.158523 0.030025 -0.149065
102.399470 72.536337 0.210486 -0.153551 0.032723 -0.140198
102.699240 73.112253 0.208443 -0.153711 0.031997 -0.137104
103.099800 73.673750 0.208909 -0.154131 0.031804 -0.137387
103.799960 74.230941 0.208820 -0.151228 0.035317 -0.139601
104.399650 74.741256 0.213379 -0.146577 0.040628 -0.149650
105.099440 75.301516 0.218189 -0.136963 0.048544 -0.162761
105.598790 75.905616 0.227589 -0.119755 0.063494 -0.182822
106.099760 76.474194 0.240376 -0.112558 0.070127 -0.200483
106.599630 76.982430 0.255534 -0.109938 0.072442 -0.219006
107.199580 77.489999 0.272464 -0.113364 0.070597 -0.237490
107.799390 78.028179 0.288866 -0.108369 0.074796 -0.257109
108.299190 78.551178 0.297496 -0.107705 0.076586 -0.266530
108.999190 79.101450 0.313529 -0.112812 0.073554 -0.283132
109.699270 79.655890 0.343962 -0.109610 0.079688 -0.316141
111.299420 80.157545 0.368940 -0.116521 0.076235 -0.341655
113.299460 80.317789 0.376661 -0.113030 0.079737 -0.350342
115.398620 80.496669 0.367612 -0.111633 0.079740 -0.341055
115.999190 81.105124 0.363360 -0.118067 0.072841 -0.335835
116.399190 81.769744 0.360840 -0.125321 0.067037 -0.331672
116.799120 82.360409 0.358555 -0.134368 0.057589 -0.327399
117.399900 82.902365 0.349080 -0.133479 0.056624 -0.317544
117.999030 83.499838 0.340473 -0.126998 0.059935 -0.310163
118.499190 84.058370 0.347101 -0.125705 0.059103 -0.318095
118.998970 84.574947 0.350064 -0.121606 0.060031 -0.322728
119.499520 85.182398 0.335955 -0.120876 0.056988 -0.308232
119.999570 85.730957 0.332188 -0.121798 0.051678 -0.304702
120.699210 86.290182 0.327194 -0.119134 0.050119 -0.300585
121.199100 86.835468 0.312477 -0.118163 0.046704 -0.285479
121.698620 87.345818 0.315814 -0.114473 0.046492 -0.290642
122.198880 87.890567 0.323669 -0.108270 0.048694 -0.301111
122.698950 88.424198 0.322845 -0.103820 0.048709 -0.301791
123.098560 88.926723 0.307811 -0.102444 0.046868 -0.286455
123.498540 89.446422 0.297118 -0.103054 0.043600 -0.275242
124.098790 90.018751 0.298803 -0.097690 0.046447 -0.278537
124.701250 90.527375 0.299600 -0.089955 0.052085 -0.280990
125.299400 91.096825 0.291356 -0.085389 0.054676 -0.273144
125.798620 91.601413 0.282629 -0.082836 0.054835 -0.264595
126.398160 92.147325 0.275308 -0.079864 0.055266 -0.257608
127.099370 92.736538 0.268422 -0.077283 0.056252 -0.250825
127.699070 93.318684 0.255127 -0.080153 0.052350 -0.236484
128.303200 93.878518 0.238632 -0.079165 0.052760 -0.218848
128.998630 94.416109 0.219240 -0.080131 0.050937 -0.197612
129.898830 94.930251 0.201324 -0.078275 0.052096 -0.178018
131.998360 95.216106 0.199480 -0.073847 0.054617 -0.177076
133.998870 95.420248 0.204832 -0.074107 0.050519 -0.184152
134.498920 95.952906 0.213409 -0.067301 0.055635 -0.194727
134.898840 96.503036 0.226857 -0.057858 0.063113 -0.210079
135.399170 97.112389 0.235288 -0.051188 0.070573 -0.218540
135.998840 97.669486 0.234991 -0.051177 0.070353 -0.218294
136.699140 98.202476 0.250938 -0.051715 0.069628 -0.235473
137.398560 98.736920 0.269240 -0.052154 0.067985 -0.255241
139.498350 99.022446 0.266166 -0.058858 0.061058 -0.252293
141.498770 99.284772 0.275588 -0.059672 0.058809 -0.262544
142.399180 99.887635 0.263639 -0.063656 0.055354 -0.249779
142.799180 100.400051 0.248471 -0.067766 0.052671 -0.233177
143.199010 100.985760 0.238071 -0.072383 0.049547 -0.221322
143.698970 101.571581 0.234253 -0.069657 0.054317 -0.216961
144.599390 102.099874 0.225153 -0.063361 0.065536 -0.205874
145.098730 102.607502 0.209426 -0.061648 0.070782 -0.187213
145.599430 103.247976 0.198443 -0.060735 0.074507 -0.173608
146.000410 103.755823 0.195044 -0.057548 0.080598 -0.168031
147.398610 104.271239 0.184959 -0.065002 0.073496 -0.156789
148.198820 104.788164 0.175112 -0.072608 0.065948 -0.145062
148.698940 105.290548 0.165720 -0.081365 0.055138 -0.133426
149.198770 105.914052 0.155996 -0.088201 0.047787 -0.119465
149.697790 106.510622 0.150167 -0.086849 0.056074 -0.108918
150.298590 107.089171 0.153030 -0.080262 0.069750 -0.110051
150.798830 107.596364 0.155534 -0.076511 0.082378 -0.107474
151.398510 108.156031 0.157104 -0.074819 0.091532 -0.103469
151.998200 108.739032 0.158393 -0.075545 0.094199 -0.102508
152.597920 109.331547 0.164630 -0.075829 0.095948 -0.110213
153.098470 109.913848 0.172598 -0.073554 0.101964 -0.118251
153.600990 110.470551 0.173504 -0.074478 0.104012 -0.117210
154.198380 111.051341 0.170689 -0.075479 0.103471 -0.112833
154.698440 111.590537 0.172629 -0.075702 0.104151 -0.114990
155.198440 112.130048 0.172224 -0.075975 0.106962 -0.111571
155.998690 112.670489 0.165492 -0.078325 0.104662 -0.101483
156.697970 113.234076 0.164148 -0.079150 0.104282 -0.099021
157.199220 113.776361 0.157141 -0.081479 0.100976 -0.088647
157.899220 114.311975 0.165664 -0.079051 0.107467 -0.098216
158.600100 114.845458 0.169897 -0.077868 0.111735 -0.101572
159.298590 115.408534 0.170620 -0.079218 0.122021 -0.089143
160.198940 115.909250 0.177740 -0.077738 0.134449 -0.086439
162.199300 116.325336 0.188944 -0.075208 0.144561 -0.095634
164.199420 116.470229 0.183297 -0.076705 0.137999 -0.093115
166.199610 116.987974 0.195336 -0.072883 0.140941 -0.113929
166.604950 117.531250 0.205545 -0.069281 0.146842 -0.126041
166.898190 118.045867 0.214831 -0.067736 0.157383 -0.129594
167.297800 118.686251 0.223510 -0.065670 0.167013 -0.133233
167.897960 119.224313 0.237257 -0.060808 0.175388 -0.147757
168.698850 119.783684 0.261327 -0.053886 0.193250 -0.167459
169.198820 120.322038 0.278175 -0.048004 0.199105 -0.188239
169.699130 120.893431 0.290473 -0.042545 0.200232 -0.206086
170.198770 121.511640 0.312012 -0.035016 0.210784 -0.227367
170.698640 122.103038 0.328704 -0.029363 0.220525 -0.241977
171.298710 122.648054 0.335429 -0.024781 0.218427 -0.253354
171.998750 123.199949 0.357131 -0.014516 0.217272 -0.283063
172.699090 123.755018 0.375346 -0.004054 0.209655 -0.311309
173.298490 124.276903 0.391786 0.003453 0.203883 -0.334539
173.999160 124.788046 0.409640 0.011566 0.200413 -0.357079
176.099140 125.095248 0.423027 0.016860 0.194190 -0.375444
178.198960 125.369798 0.428582 0.019516 0.197033 -0.380105
180.199340 125.632686 0.425797 0.018078 0.196591 -0.377264
182.299030 125.711618 0.423309 0.017811 0.194566 -0.375523
184.299480 125.806827 0.420779 0.017054 0.195205 -0.372370
186.399530 125.879767 0.418728 0.016969 0.191373 -0.372050
188.399760 125.990596 0.424242 0.019004 0.197379 -0.375049
190.499440 126.169439 0.426325 0.020109 0.198853 -0.376572
192.599490 126.398724 0.420450 0.018183 0.196292 -0.371372
194.700150 126.602434 0.427547 0.020726 0.198130 -0.378301
196.700400 126.772819 0.424931 0.019692 0.197680 -0.375634
198.799240 126.918006 0.426097 0.020213 0.197859 -0.376831
200.800530 127.051446 0.424112 0.019647 0.194889 -0.376169
202.899900 127.197076 0.429803 0.021178 0.199283 -0.380222
204.999510 127.407151 0.419461 0.017898 0.192916 -0.372036
207.099080 127.527803 0.424319 0.019295 0.195216 -0.376251
209.199060 127.616521 0.425258 0.019628 0.197723 -0.375985
211.298260 127.729984 0.427575 0.020499 0.193551 -0.380708
213.298590 127.899411 0.423875 0.018710 0.198283 -0.374171
215.398470 128.057613 0.430115 0.020494 0.200107 -0.380179
217.398510 128.285152 0.419392 0.017279 0.192505 -0.372200
219.400180 128.438662 0.425534 0.018341 0.199733 -0.375299
221.498250 128.580547 0.423169 0.017256 0.193353 -0.376017
223.498320 128.742578 0.430527 0.019019 0.199648 -0.380962
225.598250 128.951762 0.419592 0.014840 0.199463 -0.368852
227.598440 129.198852 0.428707 0.017680 0.196371 -0.380678
229.698180 129.387873 0.423470 0.015906 0.195966 -0.375061
231.698200 129.536193 0.424164 0.015594 0.197635 -0.374983
233.798110 129.842869 0.408580 0.010093 0.198515 -0.356970
235.202870 130.345320 0.382958 0.001299 0.190754 -0.332066
236.497730 130.853498 0.357003 -0.007687 0.180135 -0.308129
237.598350 131.355230 0.339068 -0.015759 0.186958 -0.282428
238.898440 131.865525 0.323808 -0.023552 0.192724 -0.259142
240.498570 132.400633 0.306678 -0.031324 0.194560 -0.234982
241.798880 132.909345 0.287758 -0.039623 0.190108 -0.212353
243.799130 133.147297 0.279774 -0.042781 0.185057 -0.205420
245.799130 133.282099 0.275148 -0.045028 0.185958 -0.197734
247.898540 133.350388 0.277468 -0.043949 0.186444 -0.200737
249.903390 133.451531 0.277195 -0.043874 0.190272 -0.196745
251.998580 133.548179 0.276992 -0.042542 0.186273 -0.200542
254.098260 133.616289 0.273471 -0.043411 0.185172 -0.196502
256.098530 133.720731 0.277939 -0.041258 0.186625 -0.201790
258.198460 133.879754 0.272904 -0.043090 0.188269 -0.192807
260.298330 134.001855 0.275057 -0.041424 0.185472 -0.198848
262.298600 134.042287 0.273003 -0.042076 0.184838 -0.196456
264.398120 134.072049 0.273252 -0.042186 0.184745 -0.196866
266.398220 134.158985 0.274271 -0.042746 0.188991 -0.194113
268.498050 134.216145 0.275523 -0.041856 0.188436 -0.196604
270.597710 134.359340 0.272281 -0.042712 0.182270 -0.197713
272.697680 134.475684 0.272906 -0.042368 0.182835 -0.198126
274.798180 134.550068 0.271887 -0.043143 0.184838 -0.194669
275.997410 135.125146 0.257177 -0.049690 0.183958 -0.172714
276.397190 135.707863 0.241180 -0.055693 0.177752 -0.153201
276.796890 136.304793 0.239205 -0.057145 0.178785 -0.148288
277.196890 136.826718 0.245561 -0.056107 0.184444 -0.152094
277.997750 137.398598 0.233939 -0.059368 0.173656 -0.145074
278.497300 137.966412 0.213578 -0.068179 0.163285 -0.119604
278.897090 138.468758 0.198490 -0.074307 0.154159 -0.100557
279.398940 139.112264 0.186090 -0.080413 0.147187 -0.080618
279.797760 139.756271 0.173380 -0.084845 0.134279 -0.069505
280.197450 140.296079 0.169269 -0.087478 0.131479 -0.060932
280.797320 140.896197 0.152207 -0.092175 0.110636 -0.049298
281.397610 141.469910 0.140621 -0.098945 0.096591 -0.025580
281.998990 142.012925 0.138668 -0.105170 0.090279 0.004211
282.498010 142.587917 0.148371 -0.111706 0.090295 0.037183
282.997660 143.145801 0.161051 -0.119371 0.085023 0.066776
283.497470 143.656599 0.171040 -0.122162 0.086955 0.082279
283.998240 144.199382 0.165997 -0.119933 0.085420 0.076646
284.397170 144.732251 0.153377 -0.115449 0.081761 0.059256
285.397260 145.232390 0.154160 -0.114303 0.082079 0.062954
285.996360 145.789142 0.154552 -0.117568 0.071144 0.070729
286.397060 146.296486 0.153618 -0.118579 0.068624 0.069485
286.799010 146.820541 0.149979 -0.118161 0.067962 0.062553
287.297210 147.433635 0.141457 -0.117453 0.064370 0.045513
287.697010 147.967441 0.131121 -0.115636 0.057341 0.023088
288.196640 148.516441 0.126717 -0.112811 0.057710 -0.000595
288.996720 149.088318 0.128854 -0.113483 0.061032 0.000355
289.497240 149.605263 0.129528 -0.111959 0.065069 0.002946
289.998300 150.183453 0.130018 -0.110826 0.067985 -0.000598
290.496810 150.770598 0.128414 -0.109759 0.066039 -0.009058
290.996140 151.287881 0.128402 -0.110078 0.065512 -0.008831
291.497160 151.818085 0.127111 -0.110053 0.063379 -0.005347
291.996560 152.407397 0.126713 -0.116531 0.049756 -0.001053
292.596620 152.912747 0.127527 -0.121432 0.038953 0.000380
293.096680 153.467676 0.128275 -0.124775 0.029750 -0.000830
293.596610 154.055264 0.128093 -0.124062 0.031052 0.007217
294.197690 154.620293 0.129132 -0.126095 0.027139 0.006222
294.897270 155.150538 0.126645 -0.123123 0.026286 -0.013735
295.396440 155.750911 0.134461 -0.129211 0.010246 -0.035768
295.796920 156.270430 0.143298 -0.131862 0.002204 -0.056052
296.397140 156.851996 0.148925 -0.127462 0.006117 -0.076776
296.996480 157.375249 0.156166 -0.124802 0.007562 -0.093569
297.597430 157.943738 0.154873 -0.119363 0.014874 -0.097555
298.097330 158.513001 0.143643 -0.109827 0.029400 -0.087789
298.696800 159.092154 0.136441 -0.104002 0.037173 -0.080111
299.196640 159.654194 0.136843 -0.100447 0.040752 -0.083520
299.601060 160.180160 0.142043 -0.101766 0.035204 -0.092631
300.097870 160.748486 0.144631 -0.098978 0.037279 -0.098649
300.696900 161.315634 0.153256 -0.094935 0.038649 -0.113934
301.197500 161.897042 0.163961 -0.092271 0.039791 -0.129560
301.797650 162.469597 0.166032 -0.091848 0.040830 -0.132150
302.297650 162.995457 0.171464 -0.093501 0.043417 -0.137013
302.797400 163.551683 0.185043 -0.095118 0.044149 -0.152461
303.297510 164.092783 0.192058 -0.089594 0.048821 -0.162714
303.897760 164.701145 0.182876 -0.089056 0.048274 -0.152257
304.397790 165.290277 0.165989 -0.085028 0.052667 -0.132472
304.898340 165.812472 0.163948 -0.080105 0.057105 -0.131153
305.397710 166.373061 0.165823 -0.080410 0.056721 -0.133470
305.997640 166.977779 0.158495 -0.083045 0.055171 -0.123208
306.598340 167.499551 0.156341 -0.083306 0.056414 -0.119666
307.097960 168.011387 0.167129 -0.084943 0.055198 -0.132928
307.597520 168.562868 0.172935 -0.079447 0.061582 -0.140721
308.096900 169.158997 0.173139 -0.074281 0.068019 -0.140829
308.597160 169.668828 0.163225 -0.071262 0.072643 -0.127621
309.097930 170.215490 0.146758 -0.072215 0.073439 -0.104545
309.697000 170.790747 0.131873 -0.072273 0.072532 -0.083103
310.198060 171.367731 0.129441 -0.070035 0.074146 -0.079703
310.697920 171.917429 0.131081 -0.074260 0.069573 -0.082628
311.297730 172.477576 0.122968 -0.077788 0.065926 -0.068730
311.797660 172.981464 0.120259 -0.077530 0.065567 -0.064438
312.299800 173.554006 0.130472 -0.076335 0.065984 -0.082716
312.902140 174.100363 0.143646 -0.081971 0.061616 -0.100590
313.497650 174.646263 0.138825 -0.087443 0.056393 -0.091902
313.997580 175.219374 0.138456 -0.085474 0.058376 -0.091959
314.499150 175.814725 0.148789 -0.081326 0.062385 -0.107854
314.998080 176.350127 0.164346 -0.079336 0.065229 -0.128299
315.498070 176.870115 0.174425 -0.078964 0.066930 -0.140389
315.997430 177.407060 0.175528 -0.079803 0.068050 -0.140751
316.497000 177.934295 0.166011 -0.083000 0.066775 -0.127325
316.898080 178.450754 0.158560 -0.083344 0.066911 -0.117124
317.397600 179.042819 0.157030 -0.089487 0.062796 -0.112726
317.997700 179.637753 0.146089 -0.089727 0.062370 -0.096959
318.597410 180.224898 0.131765 -0.087623 0.062662 -0.075880
319.103630 180.743839 0.121035 -0.089024 0.060076 -0.055812
319.597410 181.358508 0.108074 -0.082748 0.062042 -0.031362
319.997320 181.905055 0.101787 -0.081925 0.059707 -0.009160
320.497950 182.429282 0.102033 -0.083952 0.056669 0.012307
320.997210 182.944757 0.100697 -0.076680 0.059790 0.026176
321.597440 183.502531 0.102918 -0.078036 0.057355 0.034827
322.197480 184.085153 0.111068 -0.077391 0.056273 0.056392
322.698100 184.599047 0.121083 -0.075900 0.056101 0.075848
323.197560 185.120785 0.134166 -0.076871 0.053760 0.095923
323.697570 185.740832 0.148050 -0.071812 0.054837 0.117281
324.097050 186.270501 0.163496 -0.072444 0.054742 0.135964
324.597000 186.803453 0.179157 -0.070107 0.051735 0.156543
325.097420 187.338515 0.189989 -0.056522 0.056888 0.172235
325.697780 187.862423 0.195498 -0.039563 0.061776 0.181212
326.397020 188.384533 0.203064 -0.020820 0.067663 0.190324
326.897200 188.979666 0.227234 -0.006697 0.068213 0.216650
327.297520 189.503683 0.248244 -0.005848 0.060934 0.240578
327.797480 190.080488 0.269823 -0.010332 0.048853 0.265162
328.497030 190.672084 0.269575 -0.028297 0.033519 0.265982
328.997600 191.178189 0.261490 -0.039945 0.025418 0.257168
329.498090 191.751071 0.258000 -0.042405 0.021210 0.253606
329.997010 192.354571 0.265994 -0.039046 0.017304 0.262543
330.496900 192.933457 0.273775 -0.024290 0.018669 0.272056
331.097430 193.505970 0.281991 -0.009267 0.019733 0.281147
331.597060 194.090250 0.288658 0.019329 0.028452 0.286601
332.098700 194.672733 0.295009 0.051056 0.039249 0.287894
332.702150 195.206613 0.311518 0.076916 0.044670 0.298550
333.197170 195.720100 0.329514 0.092469 0.045042 0.313050
333.797440 196.244640 0.338040 0.091810 0.038521 0.323045
334.598090 196.753060 0.342734 0.089563 0.033293 0.329145
336.396640 197.252652 0.337764 0.088538 0.030754 0.324499
337.396630 197.834448 0.321759 0.095675 0.034577 0.305253
337.898460 198.370693 0.303425 0.105801 0.041219 0.281378
338.397080 198.877552 0.288363 0.119089 0.050055 0.257809
338.997030 199.390969 0.276598 0.130661 0.054213 0.237687
339.496980 199.886414 0.277239 0.146216 0.055112 0.229009
339.896180 200.462358 0.281020 0.156705 0.048886 0.228092
340.296130 201.077324 0.289865 0.166868 0.039121 0.233765
340.797730 201.655486 0.300991 0.179789 0.031066 0.239387
341.397040 202.187749 0.307386 0.190930 0.026028 0.239488
341.996820 202.721093 0.303097 0.198737 0.021555 0.227830
342.597750 203.288478 0.291927 0.201537 0.017321 0.210486
343.196870 203.862391 0.290261 0.204171 0.008304 0.206147
343.597260 204.384991 0.298357 0.208051 -0.001716 0.213843
343.997080 204.897803 0.311341 0.210802 -0.014854 0.228637
344.496570 205.499767 0.332972 0.222475 -0.025510 0.246424
344.996580 206.118648 0.346111 0.233977 -0.033484 0.252837
345.497530 206.675090 0.342958 0.235403 -0.038572 0.246410
346.096570 207.252404 0.336026 0.236048 -0.043175 0.235225
346.596500 207.763098 0.337939 0.242029 -0.048929 0.230718
347.296670 208.349856 0.332224 0.247380 -0.053263 0.215265
347.901200 208.888984 0.325509 0.251103 -0.057946 0.198861
348.896670 209.447894 0.321209 0.253631 -0.062382 0.186962
349.396180 210.000394 0.313291 0.253772 -0.064804 0.171906
349.896050 210.542578 0.301277 0.251986 -0.065628 0.151539
350.496300 211.091425 0.292060 0.254910 -0.066492 0.126090
351.096990 211.609828 0.286138 0.255291 -0.069288 0.109091
351.696460 212.223324 0.273122 0.250500 -0.070207 0.083165
352.096770 212.724203 0.262724 0.245303 -0.070035 0.062811
352.596330 213.292924 0.252038 0.238483 -0.068675 0.043962
353.096000 213.875500 0.251354 0.239171 -0.070007 0.032790
353.597100 214.397579 0.253220 0.241203 -0.071842 0.027933
354.196310 214.909469 0.256198 0.243454 -0.076047 0.024170
354.796310 215.445678 0.256380 0.243880 -0.078350 0.010700
355.396170 215.964865 0.256745 0.244203 -0.079088 0.005278
355.895350 216.575914 0.264340 0.250838 -0.082358 0.013162
356.395600 217.184835 0.277381 0.261423 -0.089408 0.024584
356.896010 217.797511 0.287051 0.270094 -0.092953 0.028414
357.295750 218.318343 0.292410 0.276251 -0.088827 0.036037
357.796480 218.837403 0.300271 0.285263 -0.082945 0.043682
358.395330 219.446212 0.336479 0.325474 -0.066188 0.053888
359.001680 220.033378 0.367657 0.358733 -0.057424 0.056434
359.496110 220.585534 0.392453 0.385081 -0.055174 0.051841
359.995510 221.200864 0.413841 0.408027 -0.053644 0.043598
360.596300 221.781789 0.425397 0.420709 -0.055261 0.030213
361.095700 222.314958 0.430558 0.426373 -0.058388 0.013303
361.596220 222.816604 0.426195 0.420698 -0.067742 -0.008172
362.195580 223.410117 0.420474 0.412052 -0.076682 -0.033631
362.695820 223.929454 0.409095 0.396009 -0.078579 -0.066038
363.195650 224.447907 0.402601 0.382610 -0.077135 -0.098728
363.896430 225.012234 0.400384 0.372003 -0.075241 -0.127515
364.695700 225.527671 0.403173 0.367676 -0.070175 -0.149794
366.595780 226.038340 0.409607 0.367080 -0.064905 -0.169758
368.695470 226.106769 0.409157 0.364230 -0.059726 -0.176575
370.295430 226.654256 0.406641 0.364766 -0.062492 -0.168516
372.394980 226.807259 0.402417 0.361524 -0.057504 -0.167131
374.494640 227.086874 0.401074 0.360820 -0.055950 -0.165949
376.495230 227.207790 0.398068 0.358994 -0.052407 -0.163814
378.495360 227.288644 0.398052 0.358359 -0.047143 -0.166738
380.594010 227.646637 0.411206 0.369239 -0.052032 -0.173336
381.595580 228.185793 0.426596 0.383760 -0.063811 -0.175044
382.694430 228.695923 0.441892 0.398190 -0.075928 -0.175922
383.797130 229.250814 0.457862 0.413464 -0.090191 -0.174787
384.794830 229.756856 0.474143 0.428492 -0.103650 -0.174535
386.596860 230.259826 0.495191 0.444538 -0.110333 -0.188219
388.697320 230.458349 0.503225 0.450199 -0.111408 -0.195305
390.794450 230.479443 0.505101 0.451799 -0.110208 -0.197127
392.794450 230.505511 0.505920 0.452602 -0.110536 -0.197201
394.794590 230.525206 0.507039 0.453729 -0.109452 -0.198087
396.894230 230.559622 0.507211 0.454185 -0.109766 -0.197307
397.993890 231.100599 0.495993 0.442755 -0.094537 -0.202582
398.794500 231.646985 0.509422 0.452623 -0.097938 -0.212254
399.293380 232.236082 0.521322 0.459028 -0.096955 -0.227310
399.700820 232.756592 0.539438 0.471410 -0.102416 -0.241407
400.095450 233.293547 0.555826 0.480890 -0.101114 -0.259738
400.598730 233.861657 0.571063 0.490905 -0.098370 -0.274679
400.994440 234.415772 0.589562 0.504123 -0.101014 -0.288513
401.395140 234.949395 0.600406 0.509179 -0.094399 -0.303830
401.893880 235.550872 0.622915 0.523382 -0.096422 -0.323723
402.396780 236.156510 0.639011 0.529256 -0.088524 -0.346967
403.094420 236.707423 0.659712 0.541000 -0.089551 -0.366769
403.696080 237.242497 0.672194 0.547373 -0.087450 -0.380237
404.494190 237.823974 0.686090 0.558828 -0.093842 -0.386814
405.892760 238.326854 0.693181 0.563510 -0.096001 -0.392098
406.497690 238.880290 0.699031 0.559720 -0.080199 -0.411006
407.496410 239.403291 0.707829 0.563697 -0.076133 -0.421274
407.999020 239.918374 0.706718 0.561830 -0.073549 -0.422360
408.393480 240.475385 0.700271 0.556884 -0.067379 -0.419190
408.900720 241.019024 0.702827 0.564229 -0.078357 -0.411670
410.994010 241.390796 0.713851 0.577382 -0.093101 -0.409323
412.994030 241.414085 0.715503 0.579252 -0.093176 -0.409548
415.093810 241.440789 0.717004 0.579954 -0.091623 -0.411525
417.094090 241.446729 0.718079 0.580942 -0.091203 -0.412100
419.094230 241.451175 0.718946 0.581675 -0.090767 -0.412672
421.094310 241.456778 0.719947 0.582408 -0.090326 -0.413480
423.193600 241.461415 0.720894 0.583155 -0.090149 -0.414115
425.293310 241.470203 0.721846 0.584073 -0.090313 -0.414444
427.293630 241.477859 0.722531 0.584543 -0.089961 -0.415052
429.393480 241.482751 0.723169 0.585153 -0.089950 -0.415306
431.493610 241.501304 0.723553 0.585786 -0.090453 -0.414972
433.493650 241.510099 0.723938 0.585928 -0.090048 -0.415531
435.593020 241.526228 0.724520 0.586130 -0.089566 -0.416363
437.597530 241.540362 0.724800 0.586584 -0.090000 -0.416118
439.692970 241.548498 0.724835 0.586805 -0.090229 -0.415818
441.793010 241.555025 0.725287 0.587077 -0.090139 -0.416242


==> figures/CTU-CRAS-Norlab/tikz_data/bull_rock_cave_trajectory_errors_front.txt <==
t traj_len abs_dist dx dy dz
0.000000 0.000000 1.052539 -0.521955 0.430394 -0.806326
0.598800 0.573281 1.052040 -0.533588 0.433938 -0.796096
1.100150 1.145422 1.036411 -0.535717 0.432889 -0.774443
1.600230 1.718804 1.034990 -0.545881 0.435696 -0.763798
2.100630 2.225935 1.040687 -0.542316 0.434982 -0.774412
2.999170 2.779512 1.037123 -0.540593 0.431664 -0.772690
3.598810 3.290050 1.026254 -0.529814 0.424339 -0.769695
4.198290 3.817104 1.010996 -0.506803 0.412263 -0.771559
5.398010 4.327886 1.000521 -0.485622 0.399584 -0.778168
10.098980 4.935868 0.988908 -0.483002 0.394610 -0.767418
10.498240 5.584387 0.980516 -0.477787 0.387989 -0.763280
10.799190 6.094163 0.978635 -0.478379 0.389237 -0.759852
11.199590 6.683079 0.967877 -0.471109 0.384789 -0.752848
11.799670 7.239936 0.949368 -0.478490 0.383750 -0.724626
12.399470 7.772497 0.943847 -0.494048 0.389207 -0.703763
12.898850 8.346283 0.935115 -0.485981 0.383069 -0.701086
13.400600 8.891107 0.911636 -0.473101 0.371583 -0.684968
13.900840 9.407190 0.908464 -0.462996 0.362578 -0.692444
14.398700 10.028358 0.940519 -0.461452 0.365498 -0.733519
14.898470 10.592754 0.959888 -0.457788 0.362391 -0.761897
15.502000 11.151208 0.935145 -0.458825 0.357862 -0.732059
15.998810 11.659352 0.907463 -0.458007 0.354499 -0.698605
16.499070 12.171570 0.897004 -0.443629 0.347419 -0.697932
16.999520 12.748640 0.882512 -0.424632 0.336796 -0.696479
17.497630 13.338750 0.874561 -0.433385 0.339029 -0.679775
17.897900 13.853926 0.857308 -0.430486 0.332597 -0.662600
18.500460 14.428094 0.858990 -0.448524 0.340400 -0.648705
19.100190 14.976337 0.871886 -0.460616 0.348632 -0.653049
19.697850 15.569624 0.858139 -0.443282 0.337153 -0.652864
20.199140 16.152508 0.829810 -0.431815 0.327307 -0.628483
20.698120 16.673325 0.812792 -0.428310 0.320452 -0.611958
21.299360 17.257993 0.830685 -0.442697 0.329140 -0.621067
21.797760 17.866010 0.849534 -0.447802 0.331795 -0.641166
22.297850 18.404395 0.837364 -0.445204 0.326296 -0.629685
22.897460 18.967814 0.828557 -0.444017 0.320486 -0.621807
23.498360 19.546195 0.815517 -0.441457 0.314265 -0.609444
24.099510 20.122547 0.838369 -0.457604 0.323697 -0.623443
24.697580 20.700022 0.834925 -0.451367 0.318785 -0.625894
25.299860 21.287598 0.822676 -0.455932 0.317220 -0.606872
25.897590 21.849212 0.797151 -0.457836 0.313763 -0.572179
26.597880 22.389283 0.795681 -0.455359 0.311456 -0.573368
27.298840 22.893629 0.797489 -0.452859 0.309045 -0.579136
31.499160 23.422234 0.775682 -0.447685 0.303491 -0.556016
32.099700 23.998252 0.770884 -0.448530 0.302686 -0.549057
32.501950 24.550629 0.776813 -0.456798 0.306972 -0.548217
32.899440 25.150016 0.797534 -0.462620 0.313920 -0.568768
33.398020 25.685265 0.825092 -0.466027 0.322013 -0.599920
34.098410 26.266572 0.808247 -0.436989 0.305312 -0.607526
34.598070 26.826687 0.804687 -0.417637 0.296517 -0.620627
35.097840 27.406810 0.842196 -0.410630 0.300265 -0.671206
35.497740 27.978181 0.869021 -0.393530 0.294223 -0.716774
35.998170 28.568195 0.880132 -0.385030 0.291768 -0.735701
36.598160 29.167291 0.875541 -0.384117 0.291971 -0.730602
37.097640 29.717028 0.889582 -0.389828 0.300648 -0.740946
37.697560 30.313046 0.895233 -0.388636 0.302083 -0.747763
38.298420 30.888958 0.918094 -0.398985 0.313526 -0.765120
38.897390 31.463047 0.922851 -0.388608 0.310547 -0.777302
39.398130 32.000877 0.919838 -0.384410 0.308271 -0.776724
39.797960 32.551311 0.903379 -0.375772 0.302263 -0.763889
40.299730 33.138400 0.875103 -0.364513 0.294210 -0.739172
40.798820 33.718256 0.860006 -0.356279 0.289013 -0.727425
41.297950 34.275256 0.842530 -0.332623 0.275011 -0.723594
41.898290 34.826523 0.816379 -0.314381 0.263324 -0.705903
42.398080 35.354255 0.793501 -0.310863 0.258456 -0.682795
42.898500 35.900321 0.781273 -0.312931 0.258442 -0.667585
43.398370 36.516327 0.763647 -0.297927 0.249402 -0.657415
43.898140 37.103829 0.762288 -0.299877 0.249214 -0.655018
44.497920 37.619603 0.775327 -0.291019 0.248582 -0.674275
44.998100 38.160149 0.790505 -0.275094 0.242431 -0.700320
45.497780 38.682231 0.779180 -0.264874 0.218104 -0.699567
45.997840 39.274475 0.756638 -0.260188 0.198256 -0.682274
46.598780 39.866238 0.753374 -0.257926 0.186860 -0.682737
47.198530 40.455614 0.783089 -0.254068 0.190793 -0.715735
47.797940 41.054181 0.808704 -0.234908 0.189638 -0.750238
48.397570 41.597719 0.803580 -0.213672 0.184102 -0.752457
49.097880 42.159002 0.794590 -0.201095 0.179263 -0.747528
50.198840 42.687918 0.800658 -0.189502 0.179218 -0.756983
54.098160 43.209040 0.789968 -0.166114 0.169612 -0.753450
54.497200 43.817971 0.765559 -0.149699 0.160973 -0.733320
54.797200 44.324494 0.739206 -0.148603 0.158889 -0.706468
55.197220 44.973262 0.688316 -0.145046 0.148733 -0.656216
55.598150 45.538456 0.637763 -0.150649 0.146024 -0.602265
56.198030 46.112838 0.583520 -0.156677 0.141312 -0.544039
56.797750 46.726535 0.541903 -0.149112 0.132073 -0.503966
57.199400 47.238260 0.516401 -0.146354 0.128418 -0.478288
57.599000 47.843750 0.486504 -0.149858 0.127959 -0.444809
58.099440 48.424538 0.441112 -0.146493 0.121271 -0.398011
58.599800 48.979589 0.395085 -0.156614 0.120238 -0.342209
59.099630 49.505720 0.361091 -0.158311 0.117424 -0.302549
59.598630 50.063504 0.356738 -0.147431 0.114710 -0.303921
60.097480 50.638229 0.353281 -0.138794 0.113503 -0.304402
60.598640 51.239387 0.344690 -0.146925 0.120013 -0.287786
61.098100 51.748322 0.332974 -0.157894 0.127044 -0.264199
61.798490 52.320403 0.310949 -0.179939 0.136081 -0.213994
62.499140 52.849366 0.297059 -0.187233 0.140455 -0.182922
63.198010 53.395347 0.285004 -0.180700 0.139963 -0.170250
65.298330 53.903170 0.272359 -0.181584 0.141918 -0.145141
67.597250 54.468092 0.269301 -0.177267 0.142367 -0.144330
67.998730 55.002614 0.262550 -0.178356 0.144518 -0.127422
68.398610 55.621733 0.245222 -0.176270 0.141504 -0.095076
68.798570 56.174271 0.233294 -0.174748 0.138978 -0.067635
69.497960 56.708625 0.234494 -0.179054 0.141555 -0.053754
70.298600 57.260749 0.241922 -0.183525 0.145638 -0.060285
70.797230 57.826868 0.210928 -0.167082 0.128379 -0.009655
71.198000 58.412775 0.195683 -0.150616 0.112958 0.053357
71.697830 58.963111 0.187034 -0.129666 0.097516 0.093055
72.397430 59.487809 0.180509 -0.119178 0.089820 0.101550
72.897500 60.038758 0.186641 -0.118702 0.089357 0.112960
73.298130 60.538922 0.187878 -0.111184 0.083855 0.126114
73.897950 61.124719 0.198096 -0.096602 0.068188 0.158935
74.497690 61.638816 0.215829 -0.087094 0.057322 0.188974
75.097690 62.206398 0.229831 -0.078093 0.048188 0.210717
75.997850 62.757425 0.206873 -0.083088 0.057070 0.180654
78.497720 63.257836 0.182772 -0.092167 0.072459 0.140216
81.900280 63.816965 0.216735 -0.080973 0.055011 0.193368
82.298080 64.371638 0.245283 -0.066879 0.036785 0.233105
82.697900 64.951545 0.270690 -0.058822 0.024825 0.263053
83.197650 65.520045 0.277309 -0.049870 0.016056 0.272315
83.797410 66.103710 0.292565 -0.051476 0.013666 0.287676
84.297860 66.627884 0.304369 -0.041341 0.002058 0.301541
84.797360 67.136482 0.314833 -0.033031 -0.008495 0.312980
85.197380 67.677059 0.321619 -0.022414 -0.020009 0.320212
85.597970 68.189749 0.331923 -0.014135 -0.031527 0.330120
86.299420 68.725444 0.339985 -0.021506 -0.030949 0.337890
87.097590 69.277610 0.313921 -0.026392 -0.023604 0.311918
87.698220 69.859467 0.332630 -0.023681 -0.034314 0.330007
88.197490 70.435973 0.339044 -0.017736 -0.046378 0.335388
88.697290 70.980973 0.338264 -0.017896 -0.049980 0.334072
89.197800 71.518323 0.313043 -0.015598 -0.046926 0.309113
89.802660 72.024689 0.281685 -0.018776 -0.036850 0.278632
90.597670 72.582892 0.270366 -0.009711 -0.041599 0.266970
91.197300 73.118418 0.234629 -0.014702 -0.028083 0.232478
91.697460 73.656170 0.200602 -0.004216 -0.030048 0.198294
92.197690 74.220971 0.182085 0.007615 -0.037022 0.178119
92.697550 74.752100 0.186386 0.016709 -0.046918 0.179609
93.397640 75.292850 0.193031 0.016558 -0.049026 0.185966
94.397760 75.792622 0.169604 0.014110 -0.042498 0.163586
99.998000 76.330484 0.161094 0.014989 -0.041650 0.154893
100.497260 76.941761 0.169444 0.019632 -0.048978 0.161019
100.897000 77.589351 0.185358 0.023235 -0.055421 0.175346
101.298080 78.220602 0.203235 0.020703 -0.057123 0.193940
101.798610 78.758793 0.213295 0.017205 -0.057111 0.204785
102.598300 79.327000 0.201728 0.019134 -0.058429 0.192131
103.198010 79.889127 0.174761 0.014649 -0.053050 0.165869
103.597470 80.443060 0.159566 0.016588 -0.054304 0.149121
103.997090 81.037370 0.152946 0.012784 -0.053197 0.142825
104.397790 81.555086 0.160769 0.008735 -0.053132 0.151484
104.902660 82.097397 0.176022 0.003803 -0.052490 0.167971
105.597760 82.643634 0.180091 0.001812 -0.053347 0.171999
106.197550 83.229419 0.191699 0.001468 -0.055250 0.183559
106.698120 83.833871 0.205848 -0.000521 -0.056180 0.198033
107.198050 84.396590 0.209334 -0.003719 -0.055706 0.201752
107.697310 84.977175 0.226757 -0.003182 -0.057369 0.219357
108.203060 85.565783 0.252333 -0.000760 -0.060102 0.245070
108.698360 86.119995 0.265487 0.000737 -0.062560 0.258010
109.097610 86.672110 0.267996 0.002493 -0.065725 0.259800
109.597280 87.203801 0.269286 0.003155 -0.066755 0.260862
110.197850 87.792291 0.286645 0.001540 -0.066278 0.278873
110.697830 88.345873 0.307029 -0.002695 -0.063938 0.300286
111.299090 88.862908 0.316019 -0.008389 -0.060733 0.310015
111.897770 89.424376 0.321333 -0.012044 -0.058531 0.315728
112.998530 89.986250 0.335041 -0.020557 -0.053720 0.330067
113.497520 90.586288 0.359923 -0.017648 -0.056334 0.355049
114.197960 91.125789 0.386694 -0.015742 -0.057426 0.382082
114.797600 91.646170 0.396238 -0.020950 -0.055366 0.391791
115.297860 92.238449 0.402569 -0.018633 -0.056879 0.398095
115.698080 92.830938 0.413032 -0.017562 -0.057538 0.408627
116.197450 93.333193 0.425752 -0.016950 -0.058158 0.421420
121.397430 93.856693 0.399527 -0.019332 -0.057321 0.394921
121.998020 94.501093 0.390483 -0.015520 -0.059649 0.385588
122.397310 95.013440 0.379518 -0.019269 -0.058755 0.374447
123.697930 95.569524 0.403097 -0.008025 -0.064355 0.397846
124.197450 96.153147 0.435469 0.007750 -0.072443 0.429331
124.597570 96.656190 0.462173 0.025360 -0.082013 0.454131
125.197870 97.158865 0.490463 0.041186 -0.089741 0.480421
125.797440 97.742418 0.520567 0.043559 -0.089986 0.510877
126.297580 98.250647 0.538035 0.047014 -0.091787 0.528059
126.897720 98.823075 0.550837 0.046782 -0.090604 0.541317
127.397600 99.335378 0.571421 0.045105 -0.089104 0.562626
127.898050 99.940167 0.605169 0.046211 -0.088442 0.596885
128.404170 100.447945 0.636218 0.054180 -0.092220 0.627163
129.297500 101.035703 0.666620 0.056489 -0.093924 0.657548
129.697240 101.577008 0.682951 0.057264 -0.093840 0.674045
130.097440 102.083546 0.697279 0.056891 -0.092324 0.688794
130.597750 102.583738 0.724486 0.058391 -0.092180 0.716222
131.497810 103.095859 0.754195 0.049250 -0.088070 0.747414
132.097880 103.652529 0.757474 0.039817 -0.083806 0.751770
135.297280 104.157853 0.758820 0.033910 -0.080116 0.753817
137.797500 104.722740 0.766618 0.035066 -0.080384 0.761585
138.297020 105.278289 0.747582 0.033344 -0.082966 0.742215
140.397150 105.785590 0.738170 0.027192 -0.081530 0.733150
164.096460 106.358183 0.744020 0.021336 -0.081819 0.739200
164.497230 106.884497 0.739200 0.023581 -0.086129 0.733786
164.898420 107.511907 0.713204 0.019588 -0.085567 0.707781
165.298390 108.143516 0.663975 0.014727 -0.081812 0.658751
165.798600 108.646485 0.655109 0.013837 -0.078621 0.650227
166.798330 109.210277 0.631977 0.004862 -0.074092 0.627600
167.197270 109.793588 0.595008 0.002979 -0.075240 0.590224
167.497160 110.326866 0.564759 0.002860 -0.078040 0.559334
167.797340 110.846488 0.538452 0.004454 -0.079841 0.532481
168.197100 111.412376 0.514273 0.003506 -0.081004 0.507841
168.996760 111.947492 0.488548 0.001552 -0.079442 0.482043
169.697060 112.448392 0.469083 0.000135 -0.077964 0.462559
170.197270 113.085364 0.443595 -0.001424 -0.077903 0.436699
170.597490 113.666185 0.426700 -0.004897 -0.076846 0.419695
170.996840 114.204449 0.420509 -0.006041 -0.078008 0.413166
171.396920 114.725751 0.420770 -0.005194 -0.081924 0.412685
172.097610 115.251496 0.423446 -0.004323 -0.086717 0.414449
172.697300 115.857809 0.413934 -0.005490 -0.088915 0.404234
173.097190 116.419693 0.395572 -0.008251 -0.089835 0.385148
173.497290 116.962192 0.375664 -0.013534 -0.086361 0.365352
174.096920 117.494255 0.359105 -0.013974 -0.090075 0.347344
174.897480 118.038451 0.340489 -0.017846 -0.088627 0.328267
175.296990 118.565106 0.316858 -0.019674 -0.089893 0.303202
175.696230 119.215809 0.294226 -0.023890 -0.087802 0.279802
176.197700 119.832924 0.287510 -0.026754 -0.088623 0.272199
176.697940 120.388370 0.285512 -0.031346 -0.086097 0.270410
177.196740 120.895220 0.276090 -0.032142 -0.088547 0.259523
177.796780 121.505576 0.254289 -0.031757 -0.091883 0.234972
178.296230 122.060012 0.239406 -0.032099 -0.095160 0.217323
178.796540 122.642203 0.237859 -0.031842 -0.098292 0.214247
179.296520 123.235128 0.238298 -0.032604 -0.099807 0.213919
181.396540 123.748631 0.238244 -0.028276 -0.109717 0.209578
181.795990 124.350481 0.247087 -0.026575 -0.114644 0.217261
182.203110 124.929388 0.251265 -0.024432 -0.118960 0.219968
182.796370 125.430286 0.255291 -0.023416 -0.118627 0.224839
183.796770 125.966938 0.252689 -0.023023 -0.118059 0.222224
184.396740 126.550082 0.232552 -0.022217 -0.118101 0.199096
186.696900 127.065955 0.213383 -0.024660 -0.113528 0.178985
189.797910 127.647174 0.197503 -0.024043 -0.114447 0.159158
190.197240 128.286049 0.198497 -0.020316 -0.120020 0.156791
190.597680 128.929565 0.212327 -0.014346 -0.124482 0.171409
191.004600 129.474266 0.230170 -0.010113 -0.123903 0.193711
191.797980 129.993422 0.244096 -0.006275 -0.122542 0.211014
192.897410 130.517961 0.237174 -0.002593 -0.123760 0.202307
195.997430 131.085116 0.240351 0.005361 -0.130427 0.201813
196.396830 131.701149 0.242124 0.013446 -0.137981 0.198506
196.796670 132.310696 0.252812 0.019562 -0.143837 0.206984
197.196810 132.918720 0.272742 0.027314 -0.153259 0.223950
197.796880 133.448322 0.287090 0.030809 -0.156966 0.238397
198.397040 133.952803 0.288019 0.035549 -0.162109 0.235397
198.896680 134.498946 0.298891 0.039898 -0.168875 0.243362
199.396930 135.009215 0.307374 0.042461 -0.172355 0.250937
199.996930 135.545879 0.309438 0.044694 -0.175773 0.250715
200.497180 136.086113 0.321093 0.050709 -0.187582 0.255622
201.496830 136.591268 0.327360 0.051682 -0.190845 0.260906
202.896920 137.095627 0.311874 0.052530 -0.191185 0.240737
208.296840 137.612554 0.334801 0.053480 -0.197676 0.264870
208.697010 138.153205 0.358950 0.054418 -0.203853 0.290393
209.097330 138.765696 0.384298 0.055234 -0.209476 0.317418
209.596640 139.369550 0.408178 0.056219 -0.214673 0.342585
210.196770 139.927060 0.432234 0.058310 -0.220242 0.367314
210.696710 140.454200 0.453013 0.056095 -0.221731 0.391037
211.196620 141.024727 0.475125 0.055517 -0.223471 0.415599
211.796610 141.542752 0.495618 0.055340 -0.224589 0.438332
212.296550 142.062820 0.510937 0.055569 -0.225935 0.454887
212.696620 142.566490 0.526908 0.056864 -0.230203 0.470537
213.296680 143.162772 0.553677 0.059438 -0.236379 0.497142
213.696400 143.699856 0.571913 0.061864 -0.240880 0.515009
214.396660 144.236908 0.593850 0.066304 -0.245288 0.536745
214.896550 144.759161 0.610633 0.071850 -0.249945 0.552483
215.396760 145.382590 0.630124 0.072855 -0.250560 0.573557
215.796390 145.950945 0.647698 0.073705 -0.250440 0.592756
216.297250 146.523641 0.670379 0.078338 -0.253337 0.615704
216.999550 147.078521 0.693197 0.081626 -0.255827 0.639071
217.596970 147.674451 0.695762 0.082221 -0.256490 0.641512
217.996330 148.218814 0.696269 0.083753 -0.258416 0.641091
218.496580 148.790438 0.708520 0.087706 -0.261388 0.652675
218.996250 149.321653 0.723136 0.088010 -0.260777 0.668712
219.597040 149.888113 0.734357 0.086190 -0.257339 0.682370
220.097210 150.455656 0.745351 0.087977 -0.255194 0.694755
220.697460 151.022177 0.754403 0.087654 -0.252181 0.705582
221.197140 151.604567 0.753902 0.083805 -0.249482 0.706473
221.696310 152.130733 0.759403 0.085882 -0.248368 0.712482
222.296630 152.642024 0.778050 0.091120 -0.246429 0.732347
222.996750 153.164443 0.798347 0.097009 -0.244159 0.753879
227.996410 153.711644 0.804393 0.093531 -0.236578 0.763106
228.496500 154.317768 0.799807 0.097608 -0.231511 0.759320
228.797140 154.831029 0.795928 0.093315 -0.225466 0.757601
229.096960 155.389712 0.792502 0.093754 -0.223894 0.754414
229.496590 155.959941 0.790296 0.089236 -0.222558 0.753042
230.197040 156.512243 0.790311 0.085051 -0.217320 0.755069
230.796870 157.076678 0.790941 0.082792 -0.214163 0.756880
231.297140 157.684763 0.789668 0.076217 -0.208265 0.757887
231.697390 158.225560 0.785701 0.071161 -0.203881 0.755443
232.096440 158.759471 0.782526 0.070085 -0.201483 0.752888
232.696670 159.328042 0.782437 0.068768 -0.195574 0.754473
233.196940 159.919738 0.794926 0.075653 -0.190456 0.768056
233.796580 160.453390 0.799357 0.075383 -0.182048 0.774692
234.397480 161.054714 0.807125 0.079259 -0.174990 0.783931
234.897000 161.598668 0.814177 0.087009 -0.169839 0.791498
235.396680 162.175502 0.813740 0.085766 -0.162905 0.792641
235.796610 162.697572 0.823526 0.092480 -0.159152 0.802691
236.296970 163.269434 0.837677 0.100803 -0.155305 0.816959
237.101970 163.812136 0.832112 0.101610 -0.151220 0.811923
237.596230 164.360066 0.814696 0.099068 -0.150329 0.794554
238.396700 164.905075 0.803549 0.098252 -0.149629 0.783357
243.896180 165.443276 0.796193 0.098377 -0.148719 0.775969
244.396390 165.955466 0.791284 0.099645 -0.149122 0.770691
244.696610 166.496055 0.786629 0.099665 -0.148140 0.766098
244.997170 167.121068 0.782522 0.099665 -0.148043 0.761899
245.306060 167.659771 0.779040 0.100338 -0.149827 0.757884
245.896070 168.216131 0.779187 0.101493 -0.152529 0.757342
246.596090 168.743398 0.783629 0.099723 -0.146650 0.763298
247.096560 169.318495 0.782035 0.096349 -0.143331 0.762727
247.497040 169.844289 0.780698 0.094630 -0.141109 0.761986
247.897090 170.355676 0.788294 0.096708 -0.143547 0.769057
248.497770 170.892362 0.794627 0.095915 -0.142493 0.775840
249.097070 171.475290 0.788724 0.091877 -0.138710 0.770976
249.597280 172.006211 0.781642 0.088485 -0.139960 0.763902
250.197070 172.559915 0.770903 0.084356 -0.139867 0.753401
250.696460 173.069543 0.758986 0.078005 -0.135015 0.742796
251.296700 173.624765 0.757048 0.075081 -0.132476 0.741576
251.796820 174.210865 0.754188 0.071915 -0.130580 0.739308
252.296410 174.810890 0.737872 0.066872 -0.127215 0.723740
252.895890 175.328788 0.726705 0.066305 -0.126372 0.712555
253.396470 175.840387 0.725263 0.064179 -0.121153 0.712186
253.896650 176.414140 0.718134 0.062067 -0.118004 0.705648
254.496090 176.949208 0.712824 0.063674 -0.124234 0.699020
255.296630 177.520933 0.716074 0.064076 -0.125860 0.702008
256.596080 178.040851 0.718702 0.065891 -0.127029 0.704311
261.495550 178.578918 0.723141 0.068289 -0.129577 0.708152
261.996050 179.139334 0.715905 0.067758 -0.128812 0.700954
262.296650 179.663902 0.706874 0.065399 -0.125696 0.692527
262.597130 180.188306 0.693895 0.062550 -0.122747 0.680082
263.096610 180.708664 0.682128 0.062938 -0.124698 0.667673
263.897210 181.289349 0.686016 0.061504 -0.119415 0.672737
264.396890 181.836636 0.685598 0.060763 -0.115078 0.673134
264.796310 182.346841 0.672881 0.058980 -0.112751 0.660740
265.196150 182.991932 0.654992 0.057066 -0.109835 0.643191
265.695870 183.537747 0.641254 0.056213 -0.109228 0.629378
266.396470 184.092411 0.642967 0.053720 -0.098494 0.633103
266.796820 184.594976 0.641015 0.052012 -0.091322 0.632341
267.296690 185.183040 0.630599 0.050991 -0.091354 0.621860
267.796250 185.714871 0.610672 0.048192 -0.091746 0.601814
268.496150 186.269436 0.599403 0.046579 -0.088971 0.590930
268.996360 186.778970 0.604070 0.050216 -0.085650 0.595855
269.496340 187.303809 0.609265 0.051779 -0.078595 0.601952
269.996330 187.837411 0.597880 0.052563 -0.071189 0.591295
270.596630 188.370577 0.577492 0.049575 -0.064566 0.571726
271.396780 188.907130 0.554419 0.045600 -0.060699 0.549196
275.997150 189.463666 0.531133 0.041686 -0.058903 0.526208
276.496820 190.028971 0.511838 0.039690 -0.059906 0.506768
276.896560 190.689015 0.487116 0.035026 -0.057019 0.482498
277.295980 191.308663 0.469466 0.033787 -0.055081 0.464998
277.796170 191.839247 0.461086 0.034619 -0.053559 0.456654
278.396810 192.380473 0.453462 0.031627 -0.039657 0.450616
278.896510 192.890245 0.455724 0.035406 -0.034982 0.452998
279.497530 193.462449 0.452127 0.035419 -0.024745 0.450058
279.904880 194.024123 0.435109 0.033272 -0.015057 0.433574
280.302120 194.549008 0.419468 0.032295 -0.010543 0.418090
280.796470 195.106322 0.407882 0.033084 -0.004149 0.406517
281.396730 195.660992 0.400435 0.036923 -0.001859 0.398725
281.896540 196.159445 0.399995 0.041494 0.002458 0.397829
282.397130 196.669908 0.399465 0.044102 0.007761 0.396947
282.896330 197.181559 0.397023 0.045399 0.013129 0.394200
283.396620 197.688050 0.405880 0.051820 0.014954 0.402281
283.798880 198.200689 0.417271 0.056163 0.019423 0.413018
284.396600 198.778995 0.417905 0.060033 0.018091 0.413175
284.896150 199.407581 0.410956 0.060246 0.021842 0.405929
285.396670 200.006117 0.406649 0.061946 0.021448 0.401330
285.996770 200.597027 0.404479 0.060435 0.028804 0.398900
286.496510 201.113486 0.411355 0.061525 0.033200 0.405371
286.996400 201.636051 0.418950 0.062258 0.035253 0.412796
287.596370 202.160079 0.425300 0.067724 0.027045 0.419001
288.296970 202.746397 0.415418 0.069103 0.017375 0.409262
288.696750 203.253812 0.398634 0.069128 0.018197 0.392172
289.096680 203.822628 0.385130 0.068400 0.017630 0.378597
289.696980 204.391456 0.388041 0.069762 0.021342 0.381122
290.896730 204.894068 0.372475 0.068514 0.022979 0.365398
296.096560 205.454854 0.385516 0.073598 0.023875 0.377672
296.496480 205.982779 0.408534 0.078983 0.027056 0.399912
296.896860 206.611015 0.434428 0.083383 0.035578 0.424864
297.396750 207.178390 0.459586 0.085080 0.044369 0.449458
298.196460 207.738847 0.479265 0.087827 0.047122 0.468787
298.696550 208.341455 0.483795 0.088206 0.046553 0.473403
299.196640 208.958824 0.485662 0.088467 0.047946 0.475124
299.597000 209.480458 0.487399 0.086065 0.055789 0.476485
299.996920 209.989188 0.488695 0.087390 0.057189 0.477405
300.596430 210.540036 0.495747 0.087403 0.053658 0.485022
301.196730 211.049850 0.495071 0.087887 0.055160 0.484075
301.700530 211.619745 0.482923 0.085640 0.052438 0.472367
302.197080 212.208066 0.473568 0.083716 0.046137 0.463821
302.697290 212.727107 0.472370 0.083023 0.043480 0.462980
303.200960 213.279857 0.483831 0.085663 0.037514 0.474707
303.697350 213.890028 0.494835 0.083513 0.047047 0.485462
304.197190 214.443533 0.494934 0.085854 0.039728 0.485809
304.696880 214.970317 0.501003 0.085220 0.042358 0.491881
305.096710 215.490281 0.504029 0.083093 0.045841 0.495015
305.596790 216.001970 0.500978 0.083770 0.038932 0.492388
306.296390 216.559406 0.507380 0.081160 0.042602 0.499032
307.396410 217.078911 0.514412 0.081854 0.044117 0.505938
311.596960 217.580937 0.506261 0.080967 0.043486 0.497849
311.997470 218.100510 0.492841 0.077954 0.042786 0.484752
312.298080 218.641231 0.477054 0.073770 0.043933 0.469264
312.597350 219.197939 0.457893 0.070107 0.045777 0.450173
312.997520 219.780371 0.434563 0.064954 0.045065 0.427311
313.797240 220.325754 0.425805 0.058833 0.053008 0.418376
314.297400 220.833771 0.431924 0.055857 0.059964 0.424079
314.797450 221.450630 0.423588 0.048462 0.071086 0.414759
315.197240 222.109285 0.402606 0.042196 0.076754 0.392963
315.596830 222.728830 0.381751 0.036734 0.082079 0.371009
316.297270 223.282401 0.371415 0.030607 0.092040 0.358526
316.996990 223.788236 0.379974 0.031832 0.096977 0.366009
317.597210 224.335071 0.376474 0.030383 0.099322 0.361863
317.997460 224.868012 0.362104 0.029041 0.102980 0.345935
318.399930 225.395478 0.349970 0.025821 0.109913 0.331257
318.896820 225.955958 0.340378 0.021532 0.120058 0.317773
319.496450 226.505238 0.330387 0.020679 0.124720 0.305242
320.196720 227.094620 0.321950 0.022192 0.126227 0.295341
320.696430 227.637187 0.318540 0.022929 0.134406 0.287884
321.096460 228.167092 0.312505 0.023758 0.140874 0.277938
321.608460 228.726399 0.304345 0.022369 0.145895 0.266158
322.096120 229.234850 0.296710 0.021034 0.151958 0.253975
322.696650 229.831523 0.284363 0.018749 0.153868 0.238402
323.297030 230.415786 0.269458 0.015705 0.154057 0.220516
323.796380 230.964089 0.260705 0.013621 0.155603 0.208732
324.496680 231.551672 0.257437 0.008313 0.166348 0.196298
325.196930 232.105085 0.254499 0.001224 0.178411 0.181488
329.296520 232.615140 0.252414 -0.005975 0.190855 0.165081
329.897120 233.147151 0.250478 -0.012015 0.199632 0.150804
330.297390 233.705835 0.244988 -0.016600 0.205237 0.132745
330.805470 234.273566 0.245592 -0.023059 0.216165 0.114265
331.496820 234.793269 0.247701 -0.029753 0.227394 0.093609
333.897440 235.307100 0.252460 -0.037041 0.238313 0.074639
336.196890 235.918214 0.254150 -0.033015 0.235350 0.090071
336.598080 236.480957 0.254257 -0.032646 0.232530 0.097523
336.997870 237.152862 0.249893 -0.033825 0.228493 0.095358
337.297050 237.661879 0.246976 -0.037041 0.228142 0.087043
337.697900 238.192490 0.245711 -0.041555 0.230193 0.075223
338.697290 238.702707 0.252705 -0.048967 0.240553 0.059969
339.596360 239.228157 0.256053 -0.053845 0.244272 0.054725
344.297330 239.731788 0.256981 -0.048555 0.241568 0.072983
344.796860 240.258167 0.255405 -0.042097 0.235757 0.088760
345.596120 240.814801 0.251452 -0.036343 0.227902 0.099840
346.096290 241.350645 0.250950 -0.036364 0.227968 0.098408
346.515900 241.850338 0.253117 -0.037353 0.231561 0.095144
346.996380 242.369236 0.253179 -0.040324 0.235083 0.084910
347.696190 242.938925 0.253400 -0.044711 0.240355 0.066648
349.496990 243.449970 0.253870 -0.048818 0.244245 0.049106
354.296890 244.040868 0.249820 -0.045571 0.237537 0.062525
354.597370 244.539936 0.254010 -0.044745 0.239377 0.072233
354.897420 245.052033 0.256073 -0.044772 0.239876 0.077642
355.297270 245.584795 0.253310 -0.045592 0.237291 0.076028
355.996690 246.095302 0.254422 -0.051221 0.241469 0.061642
356.897110 246.617074 0.259718 -0.056292 0.248012 0.052673
357.596870 247.143814 0.258305 -0.056185 0.245368 0.057957
362.496840 247.731951 0.262093 -0.049829 0.243699 0.082586
362.897700 248.385297 0.266129 -0.040242 0.240590 0.106403
363.197170 248.940844 0.271100 -0.032839 0.236402 0.128573
363.497290 249.460660 0.274136 -0.023114 0.228967 0.148964
363.997290 250.022003 0.281369 -0.013006 0.222232 0.172083
364.796820 250.531644 0.285791 -0.004384 0.213683 0.189728
365.196280 251.033236 0.295523 0.002319 0.209396 0.208523
365.596720 251.561782 0.309886 0.010064 0.205884 0.231387
366.197400 252.093116 0.325197 0.017025 0.201395 0.254761
395.196930 252.597347 0.307168 0.018386 0.186571 0.243322
403.697360 253.102249 0.293064 0.012614 0.189735 0.222998
405.397130 253.607306 0.293332 0.007307 0.203196 0.211428
406.897210 254.143997 0.296759 0.000853 0.218987 0.200275
407.997580 254.655368 0.301609 -0.005323 0.234758 0.189284
409.296870 255.195764 0.307436 -0.013409 0.252582 0.174756
410.396780 255.741459 0.313967 -0.022917 0.268684 0.160807
411.596610 256.281217 0.322993 -0.031159 0.286032 0.146763
412.696940 256.821524 0.333038 -0.037134 0.301613 0.136254
413.796930 257.342626 0.339011 -0.043828 0.314284 0.119303
414.996860 257.850530 0.345478 -0.050736 0.325935 0.102699
422.297330 258.437713 0.336853 -0.058402 0.322992 0.075733
422.697530 258.960516 0.325621 -0.061756 0.314737 0.056177
423.097460 259.508536 0.312740 -0.063281 0.303540 0.040805
423.497270 260.007758 0.302581 -0.061393 0.294181 0.035264
424.097350 260.540299 0.306037 -0.062487 0.297939 0.031404
424.697540 261.088252 0.319017 -0.068654 0.311367 0.010456
425.097730 261.621022 0.333186 -0.074315 0.324612 -0.010839
425.597600 262.191557 0.351761 -0.078728 0.341159 -0.033886
425.996980 262.706980 0.369351 -0.079867 0.357855 -0.044508
426.397520 263.242931 0.382870 -0.080745 0.371341 -0.046644
426.897220 263.756008 0.401591 -0.082564 0.390275 -0.046302
427.697330 264.301112 0.419663 -0.088925 0.404312 -0.068857
428.197380 264.900116 0.429876 -0.092979 0.411004 -0.084992
428.597140 265.451765 0.437459 -0.097509 0.416286 -0.092563
428.997660 265.952981 0.444896 -0.100209 0.422583 -0.096510
429.597530 266.562125 0.464164 -0.106275 0.436320 -0.117381
429.996800 267.065749 0.480551 -0.111584 0.444749 -0.143794
430.596780 267.645425 0.500013 -0.119508 0.454044 -0.171974
431.097560 268.157828 0.513172 -0.125776 0.459383 -0.191032
431.597330 268.759836 0.519532 -0.130648 0.458027 -0.207500
432.196870 269.316738 0.528373 -0.136662 0.458292 -0.224656
434.096830 269.827903 0.538849 -0.142909 0.456141 -0.248739
437.696700 270.344849 0.546875 -0.148914 0.457360 -0.260228
438.097040 270.882313 0.563162 -0.153119 0.455525 -0.293604
438.397110 271.406824 0.589365 -0.161357 0.461276 -0.329454
438.697510 271.983958 0.618443 -0.169642 0.467207 -0.367983
439.097130 272.593860 0.652516 -0.175813 0.477527 -0.408454
440.096640 273.126144 0.665170 -0.178956 0.472039 -0.433134
440.609870 273.750209 0.681661 -0.183754 0.471985 -0.456209
440.997550 274.427537 0.708640 -0.189281 0.477668 -0.488034
441.296940 274.994244 0.727983 -0.193203 0.476198 -0.515623
441.796630 275.584802 0.740302 -0.196837 0.460375 -0.545304
442.796030 276.160880 0.753316 -0.202185 0.456151 -0.564387
443.196620 276.767913 0.769472 -0.202369 0.453427 -0.587825
443.596790 277.407747 0.794462 -0.204957 0.454360 -0.618643
444.096840 278.020723 0.824622 -0.210564 0.460317 -0.650978
444.596670 278.550578 0.846476 -0.213504 0.461076 -0.677013
445.196500 279.148662 0.872201 -0.217550 0.460025 -0.708367
445.596730 279.754249 0.887847 -0.214319 0.455849 -0.731123
445.997670 280.286529 0.905973 -0.213507 0.456684 -0.752756
446.696760 280.837104 0.926982 -0.213352 0.457840 -0.777277
447.395750 281.345027 0.937219 -0.208436 0.444927 -0.798107
447.896250 281.889701 0.948367 -0.206259 0.443612 -0.812444
448.296550 282.451189 0.962058 -0.206329 0.441275 -0.829614
448.795800 283.024001 0.974575 -0.203043 0.444251 -0.843333
449.696380 283.573818 0.989319 -0.206991 0.462560 -0.849674
450.896620 284.075106 1.000602 -0.208664 0.474967 -0.855611
453.296130 284.592438 0.978141 -0.203296 0.464263 -0.836594
457.896310 285.150216 0.951427 -0.198896 0.451787 -0.813353
458.397000 285.646669 0.935249 -0.198450 0.454110 -0.793153
458.796570 286.241654 0.921662 -0.197410 0.456873 -0.775730
459.096360 286.805528 0.903990 -0.195519 0.453592 -0.757116
459.396350 287.400220 0.886558 -0.194145 0.454457 -0.736044
459.796600 287.961994 0.871814 -0.194025 0.461263 -0.713898
460.796350 288.463552 0.856770 -0.195895 0.470921 -0.688414
461.296060 289.025967 0.839770 -0.193177 0.474829 -0.665157
461.596070 289.574501 0.823273 -0.188555 0.472938 -0.646958
461.896350 290.104392 0.804190 -0.184934 0.470311 -0.625563
462.296610 290.664719 0.784053 -0.182461 0.471786 -0.599054
462.897000 291.170474 0.772495 -0.183720 0.479800 -0.576877
463.596430 291.746511 0.768917 -0.189103 0.493558 -0.558457
464.196610 292.291147 0.758466 -0.189723 0.498148 -0.539559
464.696670 292.804285 0.749067 -0.188155 0.501972 -0.523185
465.406410 293.315483 0.740441 -0.189965 0.504721 -0.507369
467.296460 293.843453 0.748814 -0.189270 0.508073 -0.516489
469.996350 294.364583 0.753908 -0.187185 0.506949 -0.525682
472.196970 294.897426 0.730020 -0.179618 0.496464 -0.504173
472.596450 295.417650 0.705949 -0.173114 0.483726 -0.484153
473.002190 296.024529 0.684139 -0.170453 0.478888 -0.457884
473.496810 296.549411 0.667646 -0.172711 0.477921 -0.433028
474.397310 297.071710 0.652024 -0.169198 0.472278 -0.416487
474.896050 297.631859 0.635119 -0.163895 0.461565 -0.404317
475.296210 298.163134 0.615074 -0.161167 0.454898 -0.381326
475.696330 298.794629 0.595915 -0.162351 0.452242 -0.352469
476.096400 299.358315 0.578103 -0.161971 0.450917 -0.323484
476.997020 299.894204 0.571991 -0.165785 0.459027 -0.298301
477.597040 300.486251 0.557084 -0.161047 0.455707 -0.277015
477.996980 300.995898 0.539104 -0.154415 0.450020 -0.253518
478.396730 301.552379 0.523585 -0.151337 0.446392 -0.227974
478.896780 302.084010 0.513682 -0.150340 0.446314 -0.205111
479.496410 302.587867 0.503026 -0.144219 0.440893 -0.194549
479.896730 303.114660 0.498066 -0.138653 0.437924 -0.192530
480.295520 303.622473 0.489407 -0.133220 0.432631 -0.186015
480.895940 304.234594 0.477780 -0.131829 0.429353 -0.162944
481.396530 304.775403 0.477020 -0.134211 0.433611 -0.146688
482.096540 305.437795 0.476079 -0.130749 0.433303 -0.147662
482.496400 306.035477 0.467385 -0.123751 0.426216 -0.146541
483.095680 306.582478 0.456429 -0.120828 0.421198 -0.127751
483.596150 307.177559 0.454393 -0.122995 0.423463 -0.109655
487.695870 307.769773 0.447669 -0.122211 0.420265 -0.094071
488.197160 308.338901 0.440016 -0.120040 0.415246 -0.082310
488.696510 308.962652 0.431746 -0.116051 0.408703 -0.076804
489.096230 309.523987 0.422670 -0.113443 0.401170 -0.069593
489.596260 310.059966 0.409706 -0.109808 0.390080 -0.060324
490.196470 310.573942 0.406926 -0.107658 0.387356 -0.062882
512.600000 311.080492 0.388381 -0.099181 0.370687 -0.059949
538.195490 311.580476 0.400318 -0.103029 0.380848 -0.067779
538.595260 312.143366 0.413051 -0.108598 0.392120 -0.071133
538.994840 312.659502 0.426941 -0.115021 0.404768 -0.072191
539.694800 313.186722 0.440237 -0.123445 0.416993 -0.068462
540.195710 313.741943 0.448954 -0.121468 0.423801 -0.084839
540.595730 314.399609 0.457198 -0.118161 0.428563 -0.106780
540.995270 314.962632 0.465435 -0.114886 0.432632 -0.127518
541.596100 315.563767 0.467972 -0.109386 0.431199 -0.145257
542.695450 316.127027 0.470989 -0.102137 0.428417 -0.166907
543.001120 316.644088 0.481370 -0.102944 0.434172 -0.180594
543.395000 317.182589 0.491572 -0.103333 0.439707 -0.193967
544.595600 317.693499 0.482757 -0.101088 0.432197 -0.189846
557.495940 318.199293 0.463356 -0.096488 0.416567 -0.178496
559.996210 318.867999 0.469449 -0.093829 0.419399 -0.188899
560.396190 319.440874 0.471344 -0.089888 0.417491 -0.199465
562.395860 319.952822 0.480260 -0.089394 0.422405 -0.210316
565.995450 320.509207 0.494719 -0.088163 0.427622 -0.232624
566.396680 321.103606 0.509767 -0.087165 0.433157 -0.254244
566.696790 321.622978 0.521567 -0.085964 0.436435 -0.272336
567.096710 322.244180 0.534672 -0.084133 0.437750 -0.295247
567.996540 322.753084 0.540261 -0.082921 0.434603 -0.310042
568.596640 323.324667 0.553775 -0.084373 0.437027 -0.329477
568.996590 323.938955 0.559946 -0.081832 0.428653 -0.350856
569.397060 324.573460 0.572387 -0.080775 0.424242 -0.375660
569.809050 325.089518 0.579955 -0.078775 0.419486 -0.392650
570.496330 325.615101 0.576837 -0.079058 0.410219 -0.397758
570.996820 326.156964 0.593067 -0.082290 0.408006 -0.422479
571.396010 326.738756 0.617342 -0.082309 0.411501 -0.452773
571.896680 327.338862 0.642623 -0.080953 0.413575 -0.485146
572.496860 327.873976 0.659505 -0.081107 0.408113 -0.511676
573.196330 328.413320 0.661636 -0.077934 0.391190 -0.527882
573.696310 328.948701 0.679332 -0.072042 0.384811 -0.555178
573.995940 329.490223 0.699278 -0.068723 0.383987 -0.580363
574.296110 330.036851 0.724182 -0.067324 0.391280 -0.605646
574.796270 330.598426 0.747263 -0.065376 0.393981 -0.631591
575.395750 331.165465 0.752602 -0.063774 0.395426 -0.637166
576.196160 331.743207 0.769265 -0.060657 0.387805 -0.661586
576.596110 332.292191 0.789618 -0.055880 0.389444 -0.684622
576.895930 332.816587 0.804945 -0.045632 0.383772 -0.706097
577.296240 333.389853 0.826357 -0.043796 0.378083 -0.733485
579.196490 333.907578 0.846854 -0.045072 0.387092 -0.751858
579.795680 334.414897 0.863882 -0.046054 0.393178 -0.767842
583.896120 334.959425 0.856164 -0.047202 0.386244 -0.762630
584.395710 335.503544 0.864047 -0.050571 0.370618 -0.778885
584.795510 336.155308 0.892446 -0.064275 0.360650 -0.813794
585.196220 336.653859 0.900298 -0.056087 0.358586 -0.823897
585.995400 337.203100 0.918631 -0.053105 0.350997 -0.847269
586.695540 337.792539 0.938235 -0.049024 0.344804 -0.871201
587.196120 338.325887 0.960067 -0.059233 0.342368 -0.894988
587.696200 338.886465 0.987747 -0.053981 0.345274 -0.923859
588.396560 339.420494 1.012615 -0.055120 0.343719 -0.950899
590.196390 339.937211 1.031577 -0.056308 0.333075 -0.974701
594.197280 340.477398 1.016052 -0.057772 0.332793 -0.958266
594.595970 341.062455 0.991545 -0.055044 0.328883 -0.933792
595.296820 341.589150 0.975730 -0.057355 0.329580 -0.916590
596.995730 342.105199 0.957246 -0.054020 0.331839 -0.896261
600.096630 342.669925 0.968366 -0.055771 0.327121 -0.909733
600.496380 343.405878 0.996070 -0.056526 0.323657 -0.940323
600.796160 343.996580 1.016465 -0.055727 0.318661 -0.963613
601.395690 344.499917 1.031597 -0.057332 0.312380 -0.981491
602.395770 345.025337 1.042200 -0.054474 0.301089 -0.996272
602.796290 345.657992 1.052123 -0.059667 0.290669 -1.009413
603.195620 346.239159 1.049687 -0.049604 0.276185 -1.011486
603.694880 346.831870 1.050217 -0.066107 0.276481 -1.011011
604.396580 347.384278 1.066811 -0.056329 0.269042 -1.030791
605.095610 347.920077 1.084433 -0.064317 0.255586 -1.051919
605.495300 348.532885 1.084935 -0.058719 0.240033 -1.056419
605.795900 349.088769 1.088834 -0.064386 0.237094 -1.060755
606.195890 349.652517 1.098867 -0.064783 0.237019 -1.071043
607.096710 350.170719 1.126853 -0.069588 0.242829 -1.098175
608.095830 350.716218 1.146458 -0.066458 0.234627 -1.120223
608.795560 351.230702 1.139192 -0.073029 0.231794 -1.112968
614.296650 351.802903 1.154327 -0.072251 0.228488 -1.129178
614.695700 352.383665 1.161759 -0.073310 0.222675 -1.137860
615.095210 352.982781 1.169651 -0.075093 0.226257 -1.145099
616.496270 353.497579 1.172099 -0.073267 0.203351 -1.151997
616.995900 354.038521 1.199932 -0.075730 0.195067 -1.181546
617.405250 354.652061 1.239613 -0.081052 0.208038 -1.219340
617.796400 355.225935 1.273791 -0.086285 0.214578 -1.252619
618.296790 355.776109 1.293347 -0.087786 0.210587 -1.273064
619.003020 356.322323 1.292059 -0.083099 0.178715 -1.276939
619.296030 356.858774 1.309573 -0.082899 0.163229 -1.296713
619.595650 357.557434 1.335101 -0.081935 0.148240 -1.324314
619.895500 358.153839 1.355675 -0.081647 0.145504 -1.345369
620.297150 358.671242 1.378025 -0.083326 0.148976 -1.367412
621.495620 359.171487 1.349717 -0.080071 0.161219 -1.337660
621.896440 359.761829 1.349712 -0.078170 0.167601 -1.336982
622.295490 360.277407 1.360325 -0.070659 0.169070 -1.347927
624.096020 360.790788 1.355956 -0.065709 0.179837 -1.342370
629.795150 361.307211 1.359428 -0.060536 0.178134 -1.346346
630.395320 361.867922 1.371058 -0.055411 0.172511 -1.359033
630.795440 362.525907 1.397104 -0.043422 0.158879 -1.387361
631.107940 363.046203 1.419693 -0.038855 0.158950 -1.410232
631.695720 363.554368 1.438206 -0.034329 0.154487 -1.429473
632.794860 364.086119 1.471226 -0.032872 0.147370 -1.463457
633.094940 364.680479 1.502223 -0.032619 0.148828 -1.494477
633.396660 365.295606 1.527762 -0.033094 0.146562 -1.520356
633.695370 365.857890 1.540551 -0.034269 0.155070 -1.532343
634.095050 366.432691 1.541651 -0.033164 0.157524 -1.533223
634.595610 366.944651 1.514890 -0.028449 0.155150 -1.506656
635.395820 367.632550 1.559628 -0.032174 0.170584 -1.549937
635.694950 368.336538 1.604471 -0.035644 0.172607 -1.594761
635.995440 369.029846 1.633436 -0.036070 0.165703 -1.624609
636.296760 369.754178 1.658238 -0.032969 0.196467 -1.646228
636.697140 370.343970 1.665918 -0.021533 0.200144 -1.653711
637.095860 370.839491 1.643721 -0.008204 0.192419 -1.632399
637.494890 371.533190 1.604944 -0.000011 0.204782 -1.591826
637.796650 372.185922 1.574092 0.007913 0.223863 -1.558072
638.096530 372.875928 1.544457 0.014979 0.239268 -1.525737
638.496500 373.502822 1.518555 0.014799 0.231193 -1.500780
638.896240 374.040273 1.502948 0.014507 0.218862 -1.486856
639.395670 374.563097 1.496477 0.010212 0.209190 -1.481749
639.797560 375.071433 1.495216 0.008996 0.217710 -1.479254
640.196190 375.652354 1.497944 0.006819 0.232269 -1.479811
640.695900 376.243592 1.502920 0.004057 0.240974 -1.483470
641.895280 376.742618 1.501593 0.002396 0.249286 -1.480754

